The Shape of Data: Intrinsic Distance for Data Distributions

The ability to represent and compare machine learning models is crucial in order to quantify subtle model changes, evaluate generative models, and gather insights on neural network architectures. Existing techniques for comparing data distributions focus on global data properties such as mean and covariance; in that sense, they are extrinsic and uni-scale. We develop a first-of-its-kind intrinsic and multi-scale method for characterizing and comparing data manifolds, using a lower-bound of the spectral variant of the Gromov-Wasserstein inter-manifold distance, which compares all data moments. In a thorough experimental study, we demonstrate that our method effectively discerns the structure of data manifolds even on unaligned data of different dimensionalities; moreover, we showcase its efficacy in evaluating the quality of generative models.

==> data/errs/mverrbs_t=0.1.dat <==
m, t
1 25.857096593158467
2 0.8785859475736617
3 0.017690697896510788
4 0.00025359065837320046
5 2.8234992784295375e-06
6 2.5703643359181564e-08
7 1.9791576763832904e-10
8 1.3204174816955403e-12
9 7.771646941072125e-15
10 4.0922309339411444e-17
11 1.9494185011374237e-19
12 8.478404913715681e-22
13 3.3922668838108186e-24
14 1.2566825349883003e-26
15 4.3342472202230995e-29
16 1.3983868421582627e-31
17 4.238184649978323e-34
18 1.2110747012160678e-36
19 3.273573467096514e-39
20 8.394698117943908e-42


==> data/errs/mverrbs_t=10.0.dat <==
m, t
5 3.6787944117144233
6 2.3692775868212177
7 1.4085842092104501
8 0.7730474044329974
9 0.39163895098987067
10 0.1831563888873418
11 0.13808528417416205
12 0.06005600906993286
13 0.024028813534513287
14 0.008901596289319956
15 0.003070124546044754
16 0.000990534584401281
17 0.0003002079499262802
18 8.578537352342988e-05
19 2.3188059526739466e-05
20 5.946307960534081e-06
21 1.450462842827592e-06
22 3.373473518466891e-07
23 7.49722494040306e-08
24 1.5952746161954816e-08


==> data/errs/mverrbs_t=2.575.dat <==
m, t
3 3.4029848178299655
4 1.2561038015555681
5 0.36012825216815436
6 0.08441923887543547
7 0.01673803123837334
8 0.002875494080088018
9 0.0004358042973874013
10 5.9090248040372176e-05
11 7.2483306395073715e-06
12 8.117537426751872e-07
13 8.363294535127678e-08
14 7.97792945938176e-09
15 7.085255652945546e-10
16 5.886354428020726e-11
17 4.593843405116992e-12
18 3.3802161942102653e-13
19 2.3527342319108878e-14
20 1.5535781189865167e-15
21 9.758196054069051e-17
22 5.8440977346244e-18


==> data/errs/mverrbs_t=5.05.dat <==
m, t
4 2.8158336413364653
5 1.3804189957465685
6 0.7105141552245506
7 0.2762802378031823
8 0.09308336389702339
9 0.027667202260899273
10 0.007357049774919375
11 0.0017698645150160575
12 0.0003887232082769179
13 7.854304014874327e-05
14 1.469381786314787e-05
15 2.5592583579865717e-06
16 4.16983776186266e-07
17 6.382092308459547e-08
18 9.209700715844157e-09
19 1.257152766536382e-09
20 1.628030079358049e-10
21 2.0054554223520512e-11
22 2.35545650174935e-12
23 2.6435632302465786e-13


==> data/errs/mverrbs_t=7.525.dat <==
m, t
4 4.27201987537979
5 2.647673787644875
6 1.475451184088813
7 0.7392892185875778
8 0.4404925131874038
9 0.1950953115928394
10 0.07730372263480195
11 0.027710978542423992
12 0.009069167786029933
13 0.002730547902308164
14 0.0007611878908487902
15 0.00019755429451060204
16 4.796303193938517e-05
17 1.0938699160468759e-05
18 2.3521403952249885e-06
19 4.784327545340099e-07
20 9.232310454537464e-08
21 1.694634776043586e-08
22 2.9658782301564756e-09
23 4.960015760311421e-10


==> data/errs/mverrs_t=0.1.dat <==
m, t
2 1.884837847595461e-05
3 5.4262394785657376e-08
4 1.292085878832917e-10
5 2.4032275305330863e-13
6 2.5240929275119428e-15
7 2.5053488744801807e-15
8 2.5181227475054833e-15
9 2.5161232406112285e-15
10 2.5234861937500915e-15
11 2.5460935855406873e-15
12 2.544697342985244e-15
13 2.558301208758739e-15
14 2.576639111669495e-15
15 2.595984906599239e-15
16 2.60777877326695e-15
17 2.6256751439505793e-15
18 2.6496769086552882e-15
19 2.6325789003498757e-15
20 2.671418778095162e-15
21 2.6464729724017825e-15


==> data/errs/mverrs_t=10.0.dat <==
m, t
2 1.5569837432594657e-05
3 4.758485402283224e-06
4 1.1372007175530268e-06
5 2.0696310853547847e-07
6 3.046519196956502e-08
7 3.764807753458262e-09
8 3.773698317965169e-10
9 3.217928493097567e-11
10 2.3918410432586123e-12
11 1.6476291337664581e-13
12 1.0545108618200465e-14
13 6.05297599083214e-16
14 3.3282280504590605e-17
15 1.933836707699743e-18
16 9.405417358154891e-19
17 9.390677337881278e-19
18 9.45900368395141e-19
19 9.419659971981603e-19
20 9.49346380426927e-19
21 9.497526248614516e-19


==> data/errs/mverrs_t=2.575.dat <==
m, t
2 0.0011417365587736146
3 8.644432360602068e-05
4 5.3398210512401604e-06
5 2.557613476472744e-07
6 9.902206180998686e-09
7 3.204016402106191e-10
8 8.395958977950853e-12
9 1.876192572147178e-13
10 3.668040199144584e-15
11 4.2186833384801606e-16
12 4.159900395743153e-16
13 4.1887566631336693e-16
14 4.190615894951557e-16
15 4.218478140086302e-16
16 4.2123224201417344e-16
17 4.2293716586478457e-16
18 4.234818552974253e-16
19 4.2295323933633054e-16
20 4.278736038088105e-16
21 4.2445398179150957e-16


==> data/errs/mverrs_t=5.05.dat <==
m, t
2 0.00041251726909199786
3 6.232606405995215e-05
4 7.574279039295216e-06
5 7.08956576103847e-07
6 5.3589743278972584e-08
7 3.3889863546710686e-09
8 1.735743859102797e-10
9 7.572019748599106e-12
10 2.8714768084815266e-13
11 1.0095778169804199e-14
12 3.348578245694246e-16
13 6.355130389302738e-17
14 6.267406524829253e-17
15 6.296171057389317e-17
16 6.288580013124383e-17
17 6.30541929694621e-17
18 6.313929001815714e-17
19 6.308252152091861e-17
20 6.363742445156068e-17
21 6.329307193925142e-17


==> data/errs/mverrs_t=7.525.dat <==
m, t
2 8.856150338858005e-05
3 2.019983423747213e-05
4 3.653243838595753e-06
5 5.058395021941669e-07
6 5.65745372892471e-08
7 5.301605161339114e-09
8 4.0257437924144607e-10
9 2.6016173264691872e-11
10 1.4632885769404184e-12
11 7.628215786035353e-14
12 3.688683807322274e-15
13 1.6027528337366052e-16
14 1.0435645114230908e-17
15 7.929570318604368e-18
16 7.918422157677516e-18
17 7.933942133552264e-18
18 7.95930576601611e-18
19 7.94394558426067e-18
20 8.011545704094738e-18
21 7.983966600404443e-18


==> data/errs/nveps.dat <==
nv, t
100 0.6510494522874917
200 0.460361482600273
500 0.29115816640576747
1000 0.2058799138633594
5000 0.0920722965200546
10000 0.06510494522874917


==> data/errs/nvslqerr_t=0.1.dat <==
nv, t
100 5.567072849937622e-08
200 4.6261278463454384e-08
500 1.9921531558141853e-08
1000 3.205893166309761e-08
5000 7.665655720038062e-09
10000 7.459219418461255e-09


==> data/errs/nvslqerr_t=1.0.dat <==
nv, t
100 5.770302641033208e-06
200 4.9011866415541865e-06
500 2.0669648777484674e-06
1000 3.3050527171810116e-06
5000 7.906406180559446e-07
10000 7.67732798492745e-07


==> data/errs/nvslqerr_t=10.0.dat <==
nv, t
100 0.0008717231336415993
200 0.0007760007450512766
500 0.0003095777591715802
1000 0.00045599826881761974
5000 0.00011552086977891082
10000 0.00010718835295528436


==> data/errs/nvslqerr_t=2.0.dat <==
nv, t
100 2.4167483599861732e-05
200 2.084989535875405e-05
500 8.582319902972807e-06
1000 1.3666411504317366e-05
5000 3.2712657145686923e-06
10000 3.174243246109896e-06


==> data/errs/origslqtr.dat <==
t, std
0.1 0.023490240432336926
1.2000000000000002 0.09588457964561063
2.3000000000000003 0.06282924265384225
3.4000000000000004 0.03191851738388975
4.5 0.014596706345556777
5.6 0.006311792446588726
6.7 0.0026394355802046424
7.800000000000001 0.001080608177864525
8.9 0.0004364096775823942
10.0 0.0001747293877666502


==> data/errs/redvartr.dat <==
t, std
0.1 8.989193920316145e-05
1.2000000000000002 0.004484796730105403
2.3000000000000003 0.005737130760724381
3.4000000000000004 0.0043875389250168624
4.5 0.0027030164751899654
5.6 0.0014793667221380744
6.7 0.0007520213353766905
7.800000000000001 0.00036370978237559225
8.9 0.00016980326327684596
10.0 7.72505674491404e-05


==> data/errs/slqerr_t=0.1.dat <==
m, t
2 9.24543340803057e-08
3 7.421012362315983e-08
4 7.851952311424088e-08
5 5.6333189102212144e-08
6 6.658802897856243e-08
7 4.615095449434137e-08
8 8.454360540951109e-08
9 6.642443278444843e-08
10 6.704408671299496e-08
11 7.959163246272276e-08
12 1.1382528733311368e-07
13 5.645711670416869e-08
14 1.0868154469399264e-07
15 8.920308084485142e-08
16 6.942390373106817e-08
17 1.1285640551454983e-07
18 6.58739079035814e-08
19 1.031925439427195e-07


==> data/errs/slqerr_t=1.0.dat <==
m, t
2 9.754342706306088e-06
3 7.839879105885791e-06
4 8.097144443124288e-06
5 5.96641999337025e-06
6 7.072469421440131e-06
7 4.696229673778139e-06
8 8.938114812598724e-06
9 6.587417481796685e-06
10 6.957350882291286e-06
11 8.250835078799846e-06
12 1.1759582120837731e-05
13 5.812593287309216e-06
14 1.143546586879945e-05
15 9.222521538576714e-06
16 7.46446801295494e-06
17 1.1557772797696984e-05
18 6.9059341008607895e-06
19 1.069710159867904e-05


==> data/errs/slqerr_t=10.0.dat <==
m, t
2 0.008102522572237324
3 0.0011120300641062647
4 0.001104957023773733
5 0.0010006678985354429
6 0.0012031456325979648
7 0.0006668913733717155
8 0.001482551286288034
9 0.0007862778565957922
10 0.001022457725745067
11 0.0011808106408550028
12 0.0015259806939157947
13 0.0009238058813760486
14 0.0018857135894526373
15 0.001363191058036075
16 0.0013275320772507778
17 0.0013997107183284264
18 0.001132474351353092
19 0.0015350853828924199


==> data/errs/slqerr_t=2.0.dat <==
m, t
2 4.1239696278163194e-05
3 3.324110565795192e-05
4 3.3480910472904126e-05
5 2.536337114655454e-05
6 3.0203224487328092e-05
7 1.913104406492978e-05
8 3.80811427744475e-05
9 2.6047189227219533e-05
10 2.9003194937415876e-05
11 3.4355808791608575e-05
12 4.871704219210772e-05
13 2.4038112226718006e-05
14 4.856478939128306e-05
15 3.8528759036392856e-05
16 3.22631304731926e-05
17 4.7433987549861824e-05
18 2.9152292673526678e-05
19 4.453924532606267e-05


==> data/errs/trerrs_t=0.1.dat <==
m, t
0 nan
1 51.71419318631693
2 1.7571718951473234
3 0.035381395793021575
4 0.0005071813167464009
5 5.646998556859075e-06
6 5.140728671836313e-08
7 3.958315352766581e-10
8 2.6408349633910805e-12
9 1.554329388214425e-14


==> data/errs/trerrs_t=1.0.dat <==
m, t
0 nan
1 nan
2 11.20422267584516
3 2.2560174001302724
4 0.32339308553410456
5 0.0360068525202087
6 0.0032778733210120387
7 0.00025239333019206413
8 1.683870716445206e-05
9 9.910841748185636e-07
10 5.218643292836661e-08
11 2.4860082312350857e-09
12 1.0812139307666963e-10
13 4.326009725864082e-12
14 1.6025923239199077e-13


==> data/errs/trerrs_t=10.0.dat <==
m, t
0 nan
1 nan
2 nan
3 nan
4 nan
5 7.357588823428847
6 4.738555173642435
7 2.8171684184209003
8 1.5460948088659947
9 0.7832779019797413
10 0.3663127777746836
11 0.2761705683483241
12 0.12011201813986572
13 0.048057627069026575
14 0.017803192578639913
15 0.006140249092089508
16 0.001981069168802562
17 0.0006004158998525604
18 0.00017157074704685977
19 4.637611905347893e-05


==> data/errs/trerrs_t=2.0.dat <==
m, t
0 nan
1 nan
2 8.986579282344431
3 5.473374888096777
4 1.5691825721240362
5 0.3494281602121229
6 0.06362018137113193
7 0.009797394756381516
8 0.0013072885971408584
9 0.00015388747222616433
10 1.6206167855150746e-05
11 1.5440283776430628e-06
12 1.3430566885753118e-07
13 1.0747320454969796e-08
14 7.962799140680041e-10
15 5.492674415342068e-11
16 3.5442757371271147e-12
17 2.148374766055285e-13


==> data/exp/interpretability.dat <==
samples	mnist	fmnist	cifar10	cifar100	celeba
1.0	0.9384773023436365	0.9349826657716763	0.9292054844876958	0.9307304079383687	0.9272068399682747
1.004511780204729	0.937977477698381	0.9344522532277987	0.9286243710390091	0.9301640613712714	0.9266044625840106
1.0090439165700738	0.9374740078479352	0.9339179433316165	0.9280389405654592	0.9295935395760138	0.9259975422002953
1.0135965009385568	0.9369668728657825	0.9333797143716556	0.9274491683606098	0.9290188191488559	0.9253860518073104
1.018169625567074	0.9364560528256665	0.9328375446294169	0.9268550296983562	0.9284398766768612	0.9247699643550554
1.022763383128764	0.9359415278037396	0.9322914123815957	0.9262564998352605	0.9278566887402844	0.9241492527555693
1.0273778667148858	0.9354232778807404	0.9317412959023381	0.9256535540129185	0.9272692319149902	0.9235238898851896
1.032013169836707	0.9349012831442138	0.931187173465533	0.9250461674603763	0.9266774827749208	0.922893848586855
1.0366693864273957	0.934375523690764	0.9306290233471485	0.924434315396587	0.9260814178946053	0.9222591016724546
1.0413466108439275	0.933845979628345	0.930066823827603	0.923817973032911	0.9254810138517084	0.9216196219252215
1.0460449378689947	0.9333126310785895	0.9295005531941778	0.9231971155756599	0.924876247229627	0.9209753821021665
1.0507644627129291	0.9327754581791728	0.9289301897434695	0.9225717182286836	0.9242670946201246	0.9203263549365636
1.05550528101563	0.932234441086214	0.9283557117838794	0.9219417561960018	0.9236535326260127	0.9196725131404744
1.0602674888485033	0.9316895599767154	0.9277770976381469	0.921307204684479	0.9230355378638763	0.9190138294073222
1.0650511827164075	0.9311407950510429	0.9271943256459219	0.9206680389065474	0.9224130869668411	0.9183502764145126
1.0698564595596107	0.9305881265354351	0.9266073741663746	0.920024234082967	0.9217861565873854	0.9176818268260944
1.0746834167557533	0.9300315346845629	0.9260162215808527	0.9193757654456421	0.9211547234002004	0.9170084532954771
1.0795321521218224	0.929470999784115	0.925420846295572	0.9187226082404705	0.9205187641050877	0.9163301284681842
1.0844027639161342	0.9289065021534302	0.9248212267443522	0.9180647377302487	0.9198782554299084	0.9156468249846629
1.0892953508403243	0.9283380221481664	0.9242173413913953	0.9174021291976173	0.9192331741335759	0.9149585154831371
1.0942100120413492	0.9277655401630023	0.9236091687341	0.9167347579480518	0.9185834970090887	0.9142651726025051
1.0991468471134935	0.9271890366343891	0.9229966873059249	0.9160625993129056	0.9179292008866188	0.9135667689852938
1.1041059561003905	0.9266084920433284	0.9223798756792856	0.9153856286524897	0.9172702626366347	0.9128632772806522
1.1090874394970476	0.9260238869182	0.9217587124685022	0.9147038213592106	0.91660665917308	0.912154670147401
1.114091398251884	0.9254352018376208	0.9211331763327795	0.9140171528607437	0.9159383674565899	0.9114409202571236
1.1191179337687758	0.9248424174333474	0.9205032459792374	0.9133255986232613	0.9152653644977594	0.9107220002973124
1.1241671479091109	0.924245514393216	0.9198689001659789	0.912629134154705	0.9145876273604564	0.9099978829745623
1.129239142993854	0.9236444734641219	0.919230117705202	0.9119277350081048	0.9139051331651796	0.909268541017811
1.1343340218056186	0.9230392754550397	0.9185868774663536	0.911221376784947	0.9132178590924631	0.9085339471816327
1.139451887590752	0.9224299012400786	0.9179391583793256	0.9105100351385873	0.9125257823863322	0.9077940742495804
1.144592844061425	0.9218163317615844	0.9172869394376957	0.9097936857777162	0.9118288803577986	0.9070488950375779
1.1497569953977358	0.9211985480332714	0.9166301997020057	0.9090723044698648	0.9111271303884075	0.9062983823973607
1.15494444624982	0.9205765311434048	0.9159689183030888	0.908345867044965	0.9104205099338314	0.9055425092199707
1.1601553017399717	0.9199502622580112	0.915303074445435	0.907614349398955	0.9097089965275071	0.9047812484392974
1.1653896674647735	0.9193197226241383	0.9146326474106019	0.906877727497432	0.9089925677843244	0.9040145730356743
1.1706476494972367	0.9186848935731472	0.9139576165606649	0.9061359773793539	0.9082712014043588	0.9032424560395201
1.1759293543889509	0.9180457565240465	0.913277961341714	0.905389075160788	0.9075448751766515	0.9024648705350373
1.1812348891722428	0.9174022929868674	0.9125936612873913	0.9046369970387111	0.9068135669830376	0.9016817896639564
1.1865643613623453	0.9167544845660756	0.9119046960224697	0.9038797192948508	0.9060772548020193	0.9008931866293353
1.1919178789595768	0.9161023129640224	0.9112110452664769	0.9031172182995828	0.9053359167126895	0.9000990346994058
1.1972955504515292	0.9154457599844352	0.91051268883736	0.9023494705158692	0.9045895308986968	0.8992993072114752
1.2026974848152665	0.9147848075359496	0.9098096066551932	0.9015764525032501	0.9038380756522623	0.8984939775758758
1.2081237915195335	0.9141194376356756	0.9091017787459277	0.9007981409218797	0.9030815293782419	0.8976830192799679
1.2135745805269735	0.9134496324128045	0.9083891852451831	0.9000145125366114	0.9023198705982329	0.8968664058921929
1.2190499622963573	0.9127753741122582	0.9076718064020823	0.8992255442211305	0.9015530779547303	0.8960441110661783
1.2245500477848217	0.912096645098368	0.906949622583127	0.8984312129621342	0.9007811302153257	0.8952161085448924
1.2300749484501172	0.9114134278586009	0.9062226142761146	0.8976314958635605	0.9000040062769574	0.8943823721648518
1.2356247762528676	0.9107257050073179	0.9054907620940993	0.8968263701508613	0.8992216851702024	0.8935428758603804
1.241199643658838	0.9100334592895724	0.9047540467793895	0.8960158131753259	0.8984341460636147	0.8926975936679167
1.2467996636412146	0.9093366735849446	0.9040124492075933	0.8951998024184495	0.897641368268111	0.8918464997303743
1.2524249496828939	0.908635330911415	0.9032659503916957	0.8943783154963493	0.8968433312414019	0.8909895683015533
1.2580756157787818	0.9079294144292724	0.9025145314861872	0.8935513301642258	0.8960400145924637	0.8901267737505991
1.2637517764381048	0.907218907445062	0.9017581737912236	0.8927188243208732	0.8952313980860632	0.889258090566518
1.2694535466867294	0.9065037934155644	0.9009968587568297	0.8918807760132319	0.8944174616473178	0.8883834933627346
1.2751810420694936	0.9057840559518177	0.9002305679871443	0.8910371634409904	0.8935981853663082	0.8875029568817089
1.2809343786525484	0.9050596788231691	0.8994592832447011	0.8901879649612299	0.8927735495027292	0.8866164559995948
1.2867136730257098	0.9043306459613627	0.8986829864547493	0.8893331590931147	0.8919435344905852	0.8857239657309515
1.2925190423048214	0.9035969414646676	0.8979016597096171	0.8884727245226299	0.8911081209429327	0.8848254612335082
1.2983506041341275	0.9028585496020322	0.8971152852731065	0.8876066401073575	0.8902672896566599	0.8839209178129706
1.304208476688658	0.9021154548172794	0.8963238455849316	0.8867348848813037	0.8894210216173128	0.8830103109278806
1.3100927786766214	0.9013676417333316	0.8955273232651925	0.8858574380597635	0.8885692980039612	0.8820936161945265
1.3160036293418131	0.9006150951564689	0.894725701118884	0.8849742790442322	0.8877121001941072	0.8811708093918951
1.321941148466029	0.8998578000806218	0.8939189621404445	0.8840853874273575	0.8868494097686327	0.880241866466676
1.3279054563714947	0.8990957416916956	0.8931070895183384	0.8831907429979353	0.88598120851679	0.8793067635383135
1.3338966739233034	0.898328905371924	0.8922900666396745	0.8822903257459455	0.8851074784412314	0.8783654769041043
1.3399149225318643	0.8975572767042564	0.8914678770948585	0.8813841158676293	0.8842282017630756	0.8774179830443389
1.3459603241553646	0.8967808414767742	0.8906405046822818	0.8804720937706085	0.8833433609270166	0.8764642586274961
1.3520330013022395	0.895999585687138	0.8898079334130419	0.879554240079042	0.8824529386064688	0.8755042805154746
1.3581330770336553	0.8952134955470609	0.8889701475156968	0.8786305356388233	0.8815569177087477	0.874538025768876
1.3642606749660033	0.8944225574868161	0.8881271314410523	0.8777009615228165	0.8806552813802917	0.8735654716523307
1.3704159192734051	0.8936267581597642	0.8872788698669783	0.8767654990361292	0.8797480130119153	0.8725865956398634
1.3765989346902285	0.8928260844469176	0.8864253477032606	0.8758241297214242	0.8788350962441018	0.87160137542031
1.382809846513615	0.8920205234615206	0.8855665500964806	0.874876835364266	0.8779165149723263	0.8706097889027695
1.3890487806060194	0.8912100625536633	0.8847024624349217	0.8739235979985045	0.8769922533524165	0.8696118142221021
1.3953158633977607	0.8903946893149177	0.8838330703535101	0.8729643999116922	0.8760622958059436	0.8686074297444673
1.401611221889583	0.8895743915829966	0.8829583597387808	0.8719992236505376	0.8751266270256467	0.8675966140729038
1.4079349836552304	0.8887491574464356	0.8820783167338684	0.8710280520263878	0.8741852319808874	0.8665793460529458
1.4142872768440315	0.8879189752493029	0.8811929277435298	0.8700508681207509	0.8732380959231373	0.865555604778286
1.4206682301834965	0.8870838335959202	0.8803021794391845	0.8690676552908384	0.872285204391489	0.8645253695964644
1.4270779729819258	0.8862437213556174	0.8794060587639903	0.8680783971751531	0.8713265432182057	0.8634886201146099
1.4335166351310304	0.8853986276674928	0.8785045529379284	0.8670830776990911	0.8703620985342848	0.8624453362052042
1.4399843471085645	0.8845485419452069	0.8775976494629273	0.8660816810805864	0.869391856775063	0.8613954980118936
1.4464812399809683	0.8836934538817788	0.8766853361279914	0.8650741918357696	0.8684158046858312	0.860339085955324
1.4530074454060264	0.8828333534544137	0.8757676010143671	0.8640605947846677	0.8674339293274897	0.8592760807390223
1.4595630956355332	0.8819682309293337	0.8748444325007119	0.8630408750569141	0.8664462180822111	0.8582064633552967
1.4661483235179746	0.8810980768666334	0.8739158192682961	0.8620150180974973	0.8654526586591379	0.8571302150911835
1.4727632625012197	0.8802228821251422	0.8729817503062142	0.8609830096725215	0.8644532391000943	0.8560473175344132
1.4794080466352246	0.879342637867302	0.8720422149166115	0.8599448358749955	0.863447947785318	0.8549577525794113
1.4860828105747503	0.8784573355640559	0.8710972027199319	0.8589004831306409	0.8624367734392134	0.8538615024333291
1.4927876895820895	0.877566966999748	0.8701467036601749	0.8578499382037194	0.861419705136121	0.8527585496220986
1.4995228195298091	0.87667152427703	0.8691907080101651	0.8567931882028781	0.8603967323060987	0.8516488769965141
1.5062883369035032	0.8757709998217778	0.8682292063768378	0.8557302205870145	0.8593678447407266	0.8505324677383455
1.5130843788045587	0.8748653863880129	0.8672621897065274	0.854661023171152	0.8583330325989141	0.8494093053664628
1.5199110829529336	0.873954677062831	0.8662896492902714	0.8535855841323352	0.8572922864127281	0.8482793737429967
1.526768587689949	0.8730388652713318	0.8653115767691185	0.8525038920155351	0.856245597093227	0.847142657079513
1.5336570319810905	0.8721179447815566	0.8643279641394443	0.8514159357395659	0.8551929559363043	0.8459991399432084
1.5405765554188262	0.8711919097094185	0.8633388037582685	0.8503217046030123	0.8541343546285398	0.8448488072631241
1.5475272982254344	0.870260754523645	0.8623440883485817	0.8492211882901671	0.853069785253059	0.8436916443363811
1.5545094012558458	0.869324474050704	0.8613438110046662	0.8481143768769706	0.8519992402953923	0.8425276368344259
1.561523006000497	0.8683830634797429	0.8603379651974267	0.8470012608369626	0.8509227126493437	0.8413567708092936
1.5685682545881992	0.8674365183675098	0.859326544779709	0.8458818310472319	0.8498401956228522	0.8401790326998837
1.5756452897890165	0.8664848346432764	0.858309543991625	0.8447560787943715	0.8487516829438617	0.8389944093382458
1.582754255017161	0.8655280086137521	0.8572869574658692	0.8436239957804338	0.8476571687661829	0.8378028879558777
1.589895294333898	0.864566036967991	0.8562587802330338	0.8424855741288848	0.8465566476753557	0.836604456190031
1.5970685524504655	0.8635989167822812	0.8552250077269068	0.8413408063905541	0.8454501146944997	0.8353991020900203
1.6042741747310068	0.8626266455250317	0.8541856357897732	0.840189685549581	0.8443375652901658	0.8341868141235407
1.6115123071955162	0.8616492210616407	0.8531406606776967	0.8390322050293566	0.843218995378173	0.8329675811829897
1.618783096522798	0.8606666416593478	0.8520900790657941	0.837868358698454	0.8420944013294358	0.831741392591786
1.6260866900534394	0.8596789059920733	0.8510338880534929	0.8366981408765517	0.8409637799757809	0.830508238110693
1.6334232357927958	0.8586860131452339	0.8499720851697725	0.8355215463403407	0.8398271286157453	0.8292681079441351
1.6407928824139904	0.8576879626205424	0.8489046683783915	0.8343385703294247	0.8386844450203617	0.8280209927465174
1.6481957792609259	0.8566847543407835	0.8478316360830919	0.8331492085521983	0.8375357274389256	0.8267668836285329
1.6556320763513133	0.8556763886545662	0.8467529871327828	0.8319534571917104	0.8363809746047371	0.825505772163465
1.6631019243797096	0.8546628663410514	0.8456687208267046	0.8307513129115087	0.8352201857408283	0.8242376503934832
1.6706054747205725	0.8536441886146486	0.8445788369195597	0.8295427728614578	0.8340533605656566	0.8229625108359195
1.6781428794313287	0.8526203571296905	0.8434833356266287	0.8283278346835431	0.8328804992987824	0.8216803464895447
1.685714291255454	0.8515913739850689	0.8423822176288447	0.8271064965176368	0.8317016026665079	0.8203911508408128
1.693319863625569	0.8505572417288425	0.8412754840778474	0.8258787570072462	0.8305166719074935	0.8190949178701038
1.7009597506665493	0.8495179633628103	0.8401631366009983	0.8246446153052267	0.8293257087783361	0.8177916420579351
1.7086341071986475	0.848473542347044	0.8390451773063633	0.8234040710794638	0.8281287155591166	0.8164813183911604
1.7163430887406312	0.8474239826043872	0.8379216087876591	0.8221571245185209	0.8269256950589051	0.8151639423691384
1.7240868515129346	0.8463692885249101	0.8367924341291595	0.8209037763372505	0.8257166506212329	0.813839510009878
1.7318655524408242	0.8453094649703241	0.8356576569105609	0.8196440277823678	0.824501586129518	0.812508017856158
1.7396793491575788	0.8442445172783509	0.8345172812118079	0.8183778806379804	0.8232805060124505	0.8111694629816132
1.7475284000076838	0.8431744512670456	0.8333713116178671	0.8171053372310766	0.8220534152493281	0.8098238429967879
1.7554128640500404	0.8420992732390704	0.8322197532234638	0.8158264004369691	0.820820319375348	0.8084711560551607
1.7633329010611878	0.8410189899859202	0.8310626116377587	0.8145410736846891	0.8195812244868431	0.8071114008591233
1.7712886715385432	0.8399336087920937	0.829899892988983	0.8132493609623304	0.8183361372464709	0.8057445766659294
1.7792803367036514	0.8388431374392102	0.8287316039290118	0.8119512668223408	0.8170850648883412	0.8043706832935937
1.7873080585054546	0.837747584210069	0.8275577516378858	0.8106467963867587	0.8158280152230886	0.8029897211267543
1.7953719996235722	0.8366469578926534	0.8263783438282761	0.809335955352393	0.814564996642887	0.8016016911224829
1.8034723234715984	0.8355412677840709	0.8251933887498872	0.8080187499959435	0.8132960181264	0.8002065948160517
1.8116091942004142	0.8344305236944299	0.8240028951937954	0.8066951871790542	0.8120210892436626	0.798804434326645
1.8197827767015127	0.833314735950655	0.8228068724967275	0.8053652743533091	0.8107402201609017	0.7973952123630195
1.8279932366103413	0.832193915400231	0.8216053305452681	0.8040290195651576	0.8094534216452851	0.7959789322291083
1.8362407403096583	0.8310680734148829	0.820398279780003	0.8026864314607682	0.8081607050695945	0.7945555978295693
1.8445254549329044	0.829937221894177	0.8191857311995836	0.8013375192908121	0.8068620824168278	0.7931252136752656
1.8528475483675895	0.8288013732690557	0.817967696364725	0.7999822929151728	0.8055575662847216	0.7916877848886894
1.861207189258695	0.8276605405052925	0.8167441874021227	0.7986207628075763	0.8042471698901963	0.7902433172093181
1.8696045470120917	0.8265147371068728	0.8155152170082987	0.7972529400601458	0.8029309070737186	0.788791816998903
1.8780397917979723	0.8253639771192892	0.8142807984533563	0.7958788363878676	0.8016087923035758	0.7873332912466828
1.8865130945542996	0.8242082751327585	0.8130409455846592	0.794498464132977	0.800280840680068	0.7858677475745284
1.895024626990272	0.8230476462853563	0.8117956728304261	0.7931118362692573	0.7989470679396041	0.7843951942420102
1.9035745615898005	0.8218821062660595	0.8105449952032349	0.7917189664062456	0.7976074904587157	0.7829156401513875
1.912163071615007	0.8207116713177063	0.8092889283034375	0.79031986879335	0.796262125257964	0.7814290948525151
1.9207903311097336	0.8195363582398588	0.8080274883224817	0.7889145583238647	0.7949109900057558	0.7799355685476651
1.9294565149030696	0.8183561843915814	0.8067606920461458	0.7875030505389	0.7935541030220626	0.7784350720962696
1.9381617986128945	0.8171711676941147	0.8054885568576642	0.7860853616311974	0.7921914832820292	0.7769276170195636
1.9469063586494382	0.8159813266334599	0.8042111007407662	0.7846615084488546	0.7908231504194841	0.7754132155051459
1.9556903722188537	0.8147866802628594	0.802928342282607	0.7832315084989381	0.7894491247303401	0.7738918804114416
1.9645140173268099	0.8135872482051788	0.8016403006765953	0.7817953799509885	0.7880694271758832	0.7723636252720666
1.9733774727820976	0.8123830506551816	0.800346995725118	0.7803531416404191	0.7866840793859518	0.7708284643000962
1.982280918200254	0.8111741083817039	0.7990484478421562	0.7789048130717979	0.7852931036619991	0.7692864123922306
1.991224534007202	0.8099604427297169	0.7977446780557879	0.7774504144220169	0.7838965229800398	0.7677374851328537
2.0002085014429065	0.8087420756222821	0.7964357080105855	0.7759899665433432	0.782494360993476	0.7661816987979911
2.0092330025650473	0.8075190295623903	0.7951215599698875	0.7745234909663445	0.7810866420357969	0.7646190703591472
2.018298220252708	0.806291327634697	0.7938022568179663	0.7730510099027028	0.7796733911231637	0.7630496174870451
2.027404338210084	0.8050589935071286	0.7924778220620653	0.7715725462478895	0.7782546339568531	0.7614733585552371
2.036551540970202	0.8038220514323813	0.791148279834321	0.7700881235837227	0.7768303969255844	0.7598903126436076
2.045740013898662	0.8025805262492962	0.7898136548935656	0.7685977661807917	0.7754007071077087	0.7583004995417537
2.054969943197392	0.8013344433841108	0.7884739726269907	0.7671014990007439	0.7739655922732598	0.756703939752241
2.064241515908423	0.8000838288515923	0.787129259051701	0.7655993476984461	0.7725250808858777	0.7551006544937376
2.0735549199176786	0.7988287092560401	0.7857795408161226	0.7640913386239968	0.7710792021045834	0.7534906657040186
2.0829103439587815	0.7975691117921619	0.7844248452012894	0.7625774988246097	0.7696279857854199	0.7518739960428424
2.09230797761688	0.7963050642458241	0.7830652001219937	0.7610578560463479	0.7681714624829443	0.7502506688946944
2.1017480113324885	0.7950365949946675	0.7817006341277974	0.7595324387357156	0.7667096634515775	0.7486207083713945
2.111230636405347	0.793763733008591	0.7803311764039125	0.7580012760411062	0.7652426206468042	0.7469841393145693
2.120756044998298	0.7924865078501022	0.778956856771935	0.7564643978140957	0.7637703667262226	0.745340987297985
2.130324430141181	0.7912049496745293	0.7775777056904414	0.7549218346105898	0.7622929350504425	0.7436912786297362
2.139935985734742	0.789919089230097	0.7761937542554411	0.753373617691816	0.760810359683828	0.7420350403542931
2.1495909065545673	0.7886289578578645	0.7748050342006852	0.7518197790251614	0.7593226753950859	0.7403723002544023
2.1592893882550257	0.7873345874915169	0.7734115778978248	0.7502603512848504	0.7578299176576924	0.7387030868528357
2.1690316273732364	0.7860360106570187	0.7720134183564237	0.748695367852466	0.7563321226501623	0.7370274294139929
2.17881782133305	0.7847332604721224	0.7706105892238204	0.7471248628173088	0.7548293272561526	0.7353453579453474
2.1886481684490513	0.7834263706457312	0.7692031247848387	0.7455488709765915	0.7533215690644062	0.7336569031987402
2.198522867930576	0.7821153754771115	0.7677910599613419	0.7439674278354681	0.7518088863685259	0.7319620966715122
2.2084421198857496	0.780800309854964	0.7663744303116375	0.7423805696068991	0.7502913181665819	0.7302609706074839
2.2184061253255396	0.7794812092563352	0.7649532720297169	0.7407883332113419	0.7487689041605475	0.7285535579977636
2.2284150861678333	0.7781581097453919	0.7635276219443494	0.739190756276279	0.7472416847555708	0.7268398925814065
2.2384692052415245	0.776831047972026	0.7620975175180029	0.737587877135561	0.7457097010590613	0.7251200088458915
2.248568686290629	0.7755000611703226	0.7606629968456151	0.7359797348285916	0.7441729948796159	0.7233939420274487
2.2587137339784085	0.7741651871568612	0.7592240986531965	0.7343663690993225	0.7426316087257564	0.7216617281112004
2.2689045538915216	0.7728264643288729	0.7577808622962754	0.7327478203950821	0.7410855858045003	0.7199234038311506
2.279141352544189	0.7714839316622256	0.7563333277581693	0.7311241298652151	0.7395349700197426	0.71817900666998
2.289424337382377	0.7701376287092709	0.7548815356481042	0.7294953393595545	0.7379798059704699	0.7164285748586904
2.2997537167880036	0.7687875955965158	0.7534255271991542	0.7278614914266983	0.736420138948777	0.7146721473760517
2.3101297000831598	0.7674338730221464	0.7519653442660239	0.7262226293121169	0.7348560149377191	0.712909763947889
2.3205524975343517	0.7660765022533863	0.7505010293226555	0.7245787969560676	0.7332874806089653	0.7111414650461815
2.3310223203567615	0.7647155251236978	0.7490326254596719	0.7229300389913276	0.731714583320277	0.7093672918879831
2.3415393807185287	0.7633509840298184	0.7475601763816451	0.7212764007407404	0.7301373711127942	0.707587286434163
2.352103891745048	0.7619829219286385	0.7460837264041963	0.7196179282145738	0.7285558927081413	0.7058014913879622
2.3627160675232894	0.76061138233392	0.7446033204509293	0.7179546681076967	0.7269701975053415	0.7040099501933704
2.373376123106136	0.7592364093128434	0.7431190040501808	0.7162866677965557	0.7253803355775441	0.7022127070333084
2.3840842745167428	0.7578580474824004	0.7416308233316087	0.7146139753359708	0.7237863576685619	0.7004098068276354
2.394840738752913	0.7564763420056224	0.7401388250226033	0.7129366394557396	0.7221883151892232	0.6986012952309609
2.405645733791497	0.7550913385876425	0.7386430564445282	0.7112547095570495	0.7205862602135306	0.696787218630275
2.4164994785928084	0.7537030834715951	0.7371435655087818	0.7095682357086968	0.718980245474628	0.6949676241423833
2.427402193105061	0.7523116234343555	0.7356404007126921	0.7078772686431172	0.7173703243605825	0.6931425596111567
2.4383540982688285	0.750917005782113	0.7341336111352348	0.7061818597522235	0.7157565509099699	0.6913120736045909
2.4493554160215174	0.7495192783457819	0.7326232464325779	0.7044820610830487	0.7141389798072744	0.689476215411672
2.4604063693018694	0.748118489476248	0.7311093568334517	0.7027779253332003	0.7125176663780897	0.6876350350390525
2.4715071820544745	0.7467146880394595	0.7295919931343504	0.7010695058461196	0.7108926665841402	0.6857885832075363
2.4826580792343136	0.7453079234113428	0.7280712066945518	0.6993568566061452	0.7092640370180986	0.6839369113483692
2.4938592868113134	0.7438982454725697	0.7265470494309727	0.6976400322333931	0.707631834898223	0.6820800715993366
2.5051110317749283	0.7424857046031563	0.7250195738128479	0.6959190879784337	0.7059961180627972	0.680218116800672
2.516413542138739	0.7410703516769033	0.7234888328562381	0.6941940797167863	0.704356944964386	0.6783511004907695
2.527767046945072	0.7396522380556737	0.7219548801183627	0.6924650639432117	0.7027143746638941	0.6764790769017023
2.539171776269645	0.7382314155835182	0.7204177696917708	0.6907320977658242	0.7010684668244431	0.674602100954552
2.5506279612262253	0.7368079365806331	0.7188775561983328	0.6889952389000065	0.6994192817050557	0.6727202282545421
2.5621358339713143	0.735381853837169	0.717334294783068	0.6872545456621338	0.6977668801541536	0.6708335150859817
2.573695627708853	0.7339532206068794	0.7157880411078031	0.685510076963113	0.6961113236028673	0.6689420184070127
2.585307576694947	0.7325220906006153	0.7142388513446647	0.683761892301731	0.6944526740581647	0.6670457958441719
2.5969719162426155	0.7310885179796647	0.7126867821694014	0.6820100517578137	0.6927909940957859	0.6651449056867544
2.608688882726556	0.729652557348942	0.711131890754548	0.6802546159852019	0.6911263468530061	0.6632394068809928
2.6204587135879382	0.728214263750024	0.7095742347624203	0.6784956462045416	0.6894587960212057	0.6613293590240438
2.632281647339214	0.7267736926540372	0.7080138723379503	0.6767332041958859	0.6877884058382656	0.6594148223577841
2.6441579235689505	0.7253308999543989	0.7064508621013608	0.6749673522911198	0.6861152410807796	0.6574958577624216
2.6560877829466865	0.723885941959407	0.7048852631406806	0.6731981533662003	0.6844393670560914	0.6555725267499172
2.668071467227808	0.722438875384691	0.7033171350041041	0.6714256708332181	0.6827608495941546	0.6536448914572222
2.6801092192584486	0.7209897573455153	0.701746537692189	0.6696499686322783	0.6810797550392145	0.6517130146393276
2.6922012829804105	0.7195386453489474	0.7001735316499117	0.6678711112232121	0.6793961502413234	0.6497769596621351
2.7043479034361075	0.7180855972858797	0.6985981777585587	0.6660891635771048	0.6777101025476808	0.6478367904951418
2.716549326773531	0.7166306714229207	0.6970205373274764	0.6643041911676553	0.6760216797938045	0.6458925717039419
2.7288058002512376	0.7151739263941492	0.695440672085668	0.6625162599623667	0.6743309502945378	0.6439443684425574
2.7411175722433607	0.7137154211927361	0.6938586441732518	0.6607254364135688	0.6726379828348903	0.6419922464455861
2.7534848922446433	0.7122552151624394	0.6922745161327715	0.6589317874492705	0.6709428466607192	0.6400362720201731
2.765908010875493	0.7107933679889619	0.690688350900359	0.6571353804638463	0.6692456114692431	0.6380765120378057
2.7783871798870625	0.7093299396912008	0.689100211796779	0.6553362833085746	0.6675463473994148	0.636113033925951
2.7909226521663495	0.7078649906123591	0.6875101625183173	0.6535345642820021	0.6658451250221205	0.634145905659503
2.8035146817413237	0.7063985814109424	0.685918267127545	0.651730292120159	0.664142015330241	0.632175195752078
2.8161635237860714	0.7049307730516425	0.6843245900439521	0.6499235359866173	0.6624370897285565	0.6302009732471346
2.828869434625969	0.7034616267961086	0.6827291960344627	0.648114365462411	0.6607304200235177	0.6282233077089442
2.8416326717428775	0.7019912041935923	0.6811321502037997	0.646302850535785	0.6590220784128501	0.6262422692133783
2.8544534937803583	0.7005195670715053	0.6795335179847607	0.6444890615918225	0.6573121374750476	0.6242579283385622
2.867332160548916	0.6990467775258589	0.6779333651283517	0.6426730694019184	0.6556006701587076	0.6222703561553576
2.8802689330312634	0.6975728979116007	0.6763317576938153	0.6408549451131139	0.6538877497717404	0.6202796242176951
2.8932640733876096	0.6960979908328669	0.6747287620385506	0.6390347602373062	0.6521734499704565	0.6182858045527648
2.9063178449609737	0.6946221191331194	0.6731244448079118	0.6372125866403117	0.6504578447485108	0.6162889696510465
2.9194305122825193	0.6931453458852074	0.671518872924918	0.6353884965308165	0.6487410084257403	0.6142891924562086
2.932602341076917	0.6916677343813308	0.6699121135798466	0.6335625624491887	0.647023015636873	0.6122865463548577
2.9458335982677304	0.6901893481229235	0.6683042342197367	0.6317348572561752	0.6453039413201208	0.6102811051661506
2.9591245519828204	0.6887102508104581	0.6666953025378006	0.6299054541214888	0.6435838607056733	0.6082729431312813
2.972475471559784	0.6872305063331606	0.6650853864627351	0.6280744265122646	0.6418628493040645	0.6062621349028205
2.98588662755141	0.6857501787586684	0.6634745541479561	0.6262418481814258	0.6401409828944535	0.6042487555339439
2.9993582917311614	0.6842693323226043	0.6618628739607424	0.6244077931559289	0.6384183375127951	0.6022328804675227
3.012890737098684	0.6827880314180917	0.6602504144713027	0.6225723357249138	0.6366949894399181	0.6002145855251009
3.026484237885337	0.6813063405852056	0.6586372444417742	0.6207355504277593	0.6349710151895123	0.5981939468957542
3.0401390695597525	0.6798243245003617	0.6570234328151349	0.6188975120420375	0.6332464914960273	0.5961710411248298
3.0538555088334154	0.678342047965657	0.6554090487040652	0.6170582955713855	0.6315214953024916	0.5941459451025843
3.0676338336662727	0.6768595758981609	0.6537941613797398	0.6152179762332919	0.6297961037482509	0.5921187360527141
3.0814743232723654	0.6753769733191513	0.6521788402605561	0.6133766294467994	0.6280703941566324	0.5900894915207765
3.0953772581254864	0.6738943053433174	0.6505631549008176	0.611534330820135	0.6263444440225404	0.5880582893625219
3.109342919964865	0.6724116371679196	0.6489471749793592	0.6096911561382639	0.624618330999988	0.5860252077321245
3.123371591800877	0.6709290340619212	0.6473309702881346	0.6078471813503885	0.6228921328895676	0.5839903250703317
3.137463557920777	0.6694465613550866	0.6457146107207556	0.6060024825573673	0.6211659276258688	0.5819537200925164
3.1516191038944625	0.667964284427053	0.6440981662609967	0.6041571359990932	0.6194397932648391	0.5799154717766584
3.1658385165802594	0.6664822686963872	0.6424817069712697	0.6023112180418081	0.617713807971106	0.5778756593512402
3.1801220841307347	0.6650005796096263	0.6408653029810724	0.6004648051653767	0.6159880500052575	0.5758343622830799
3.1944700959985375	0.6635192826303007	0.6392490244754057	0.598617973950514	0.6142625977110817	0.5737916602650823
3.2088828429422622	0.6620384432279517	0.6376329416831794	0.59677080106597	0.6125375295027782	0.5717476332039351
3.223360617032344	0.6605581268671534	0.6360171248656041	0.5949233632556931	0.6108129238521449	0.5697023612077452
3.237903711656973	0.659078398996529	0.6344016443045726	0.5930757373259516	0.6090888592757422	0.567655924573614
3.2525124215280456	0.6575993250377772	0.6327865702910345	0.5912280001324451	0.6073654143220425	0.5656084037751717
3.2671870426871314	0.6561209703747037	0.631171973113373	0.5893802285673831	0.6056426675585622	0.5635598794500497
3.281927872511474	0.6546434003422811	0.6295579230457904	0.587532499546566	0.6039206975590017	0.5615104323873323
3.29673520972002	0.6531666802157164	0.6279444903366997	0.5856848899964444	0.6021995828903711	0.5594601435149558
3.311609354379468	0.6516908751995432	0.6263317451971239	0.5838374768411809	0.6004794021001227	0.5574090938870742
3.3265506079103524	0.6502160504167588	0.6247197577891332	0.5819903369897201	0.5987602337033041	0.5553573646714172
3.3415592730931514	0.6487422708979748	0.623108598214288	0.5801435473228529	0.5970421561697103	0.5533050371366006
3.356635654074422	0.6472696015706204	0.6214983365021199	0.5782971846803031	0.5953252479110684	0.5512521926394353
3.3717800563729625	0.6457981072481848	0.6198890425986476	0.5764513258478317	0.5936095872682416	0.5491989126122199
3.386992786886006	0.6443278526195018	0.6182807863549201	0.574606047544349	0.5918952524984591	0.5471452785500137
3.4022741538954384	0.6428589022381008	0.6166736375156258	0.5727614264090832	0.5901823217625971	0.5450913719979296
3.4176244670740448	0.6413913205116017	0.6150676657077248	0.5709175389887511	0.588470873112484	0.5430372745384046
3.4330440374917868	0.639925171691167	0.613462940429146	0.569074461724784	0.5867609844782539	0.5409830677784842
3.4485331776221053	0.6384605198610454	0.6118595310375489	0.5672322709405982	0.5850527336557662	0.5389288333371266
3.464092201348252	0.6369974289281565	0.6102575067391335	0.5653910428289051	0.583346198294062	0.5368746528325106
3.479721423969651	0.6355359626117705	0.6086569365775282	0.5635508534390801	0.581641455882898	0.5348206078693709
3.495421162208289	0.634076184433252	0.6070578894227432	0.5617117786645871	0.5799385837403295	0.5327667800263497
3.511191734215131	0.6326181577059099	0.6054604339602088	0.5598738942304771	0.5782376590003888	0.5307132508433969
3.527033459576571	0.6311619455249071	0.6038646386798814	0.5580372756809363	0.5765387586008149	0.5286601018091782
3.542946659320905	0.6297076107572893	0.6022705718654513	0.5562019983669273	0.5748419592708849	0.5266074143485484
3.55893165592484	0.6282552160320969	0.6006783015836336	0.5543681374339003	0.5731473375193261	0.5245552698100548
3.574988773320025	0.6268048237305796	0.5990878956735497	0.5525357678095875	0.5714549696223133	0.5225037494534914
3.591118336899619	0.6253564959765201	0.5974994217362152	0.5507049641918881	0.5697649316115712	0.5204529344375074
3.607320673524882	0.6239102946266681	0.5959129471241337	0.5488758010368495	0.5680772992625776	0.5184029058072749
3.623596111531801	0.6224662812612871	0.5943285389309942	0.5470483525467452	0.5663921480828726	0.5163537444822237
3.6399449807377433	0.6210245171748157	0.5927462639814773	0.5452226926582504	0.5647095533004738	0.5143055312438298
3.656367612448139	0.6195850633666602	0.5911661888211952	0.543398895030743	0.5630295898524228	0.512258346723495
3.6728643394631955	0.6181479805321055	0.5895883797067331	0.5415770330346923	0.561352332373429	0.5102122713904842
3.6894354960846405	0.6167133290533638	0.5880129025958338	0.5397571797401927	0.559677855184667	0.5081673855399604
3.7060814181225	0.615281168990747	0.5864398231377007	0.5379394079055966	0.5580062322826826	0.506123769281093
3.722802442901899	0.6138515600739917	0.5848692066634417	0.5361237899662891	0.5563375373284465	0.5040815025252607
3.7395989092699002	0.6124245616937116	0.5833011181766461	0.5343103980235898	0.554671843636539	0.5020406649743487
3.7564711576023706	0.6110002328930039	0.5817356223441085	0.5324993038337824	0.5530092241644817	0.5000013361091429
3.773419529810876	0.6095786323592077	0.5801727834866978	0.5306905787973053	0.5513497515022235	0.49796359517782973
3.790444369349615	0.6081598184158049	0.5786126655703728	0.5288842939480565	0.5496934978617702	0.495927521184597
3.807546021222373	0.6067438490144891	0.5770553321973584	0.5270805199428815	0.5480405350669787	0.4938931928783556
3.824724831989519	0.6053307817273772	0.5755008465974663	0.5252793270511786	0.5463909345434942	0.4918606887415563
3.8419811497750245	0.6039206737394156	0.5739492716195979	0.5234807851446971	0.5447447673088885	0.48983008697915753
3.8593153242735214	0.6025135818409095	0.572400669723388	0.5216849636874643	0.5431021039629239	0.48780146550767955
3.876727706757386	0.601109562420262	0.570855102971036	0.5198919317258988	0.5414630146780254	0.4857749019444143
3.8942186500838583	0.5997086714568555	0.5693126330192896	0.5181017578790774	0.5398275691899002	0.48375047359674406
3.9117885087021933	0.5983109645141338	0.5677733211116294	0.5163145103291966	0.5381958367883694	0.48172825745161657
3.929437638660842	0.5969164967328379	0.5662372280705997	0.5145302568121775	0.5365678863083507	0.47970833016513215
3.9471663976146694	0.5955253228244406	0.564704414290347	0.5127490646084775	0.5349437861210508	0.47769076805229016
3.9649751448321986	0.5941374970647645	0.5631749397293256	0.5109710005340775	0.5333236041253402	0.47567564707687576
3.982864241202895	0.5927530732877727	0.5616488639032018	0.5091961309316493	0.5317074077393291	0.47366304284149374
4.000834049244477	0.591372104879557	0.5601262458779313	0.5074245216619092	0.5300952638921157	0.47165303057774277
4.0188849331102645	0.5899946447725315	0.5586071442630546	0.505656238095191	0.5284872390157853	0.4696456851365728
4.0370172585965545	0.5886207454397874	0.5570916172051574	0.5038913451031755	0.5268833990375507	0.46764108097876117
4.0552313931500406	0.5872504588896732	0.5555797223815496	0.5021299070508435	0.5252838093721441	0.46563929216557753
4.07352770587525	0.5858838366605617	0.5540715169941389	0.5003719877886322	0.523688534914407	0.4636403923496065
4.091906567542034	0.5845209298158157	0.5525670577635033	0.4986176506447816	0.5220976400320791	0.461644454765726
4.11036835059307	0.5831617889389602	0.5510664009231687	0.49686695841789597	0.5205111885588184	0.45965155222226917
4.12891342915142	0.5818064641290481	0.549569602214094	0.4951199733697108	0.5189292437874204	0.45766175709233536
4.147542179028106	0.5804550049962505	0.5480767168793662	0.49337675721807833	0.5173518684632796	0.45567514130530673
4.166254977729723	0.5791074606576284	0.5465877996591002	0.49163737113015654	0.5157791247780481	0.4536917763385088
4.185052204466098	0.5777638797331419	0.5451029047855547	0.48990187571582167	0.5142110743635294	0.4517117332090722
4.203934240157966	0.5764243103418462	0.5436220859784682	0.48817033102130153	0.5126477782858088	0.4497350824659665
4.222901467444693	0.575088800098304	0.5421453964405902	0.4864427965230136	0.5110892970395775	0.44776189418221024
4.24195427069203	0.573757396109222	0.5406728888534518	0.48471933112164767	0.5095356905427304	0.4457922379472833
4.261093035999904	0.5724301449702839	0.5392046153733407	0.4829999931364486	0.5079870181311504	0.4438261828597083
4.2803181512102375	0.5711070927632107	0.5377406276274966	0.48128484029974156	0.5064433385537614	0.44186379751982824
4.2996300059148105	0.5697882850530236	0.5362809767105249	0.4795739297516697	0.5049047099677855	0.4399051500227705
4.319028991463155	0.5684737668855442	0.5348257131810504	0.4778673180351798	0.5033711899342639	0.4379503079516196
4.338515500970489	0.5671635827850823	0.5333748870585592	0.4761650610912085	0.5018428354137818	0.43599933837075033
4.358089929325678	0.5658577767523632	0.5319285478204908	0.47446721425412736	0.5003197027624611	0.4340523078193884
4.377752673199239	0.5645563922626591	0.5304867443995424	0.47277383224739244	0.4988018477281619	0.43210928230534346
4.397504131051378	0.5632594722641532	0.529049525181202	0.4710849691794524	0.49728932544695315	0.4301703272989553
4.41734470314007	0.5619670591765027	0.5276169380015016	0.46940067853986706	0.49578219043979893	0.42823550772723085
4.437274791529162	0.5606791948896273	0.5261890301449865	0.4677210131956637	0.49428049660948387	0.42630488796817045
4.457294800096526	0.5593959207627249	0.5247658483429343	0.46604602538794176	0.492784297237806	0.42437853184531704
4.477405134542243	0.5581172776234878	0.52334743877177	0.46437576672868913	0.491293644982974	0.4224565026224824
4.497606202396823	0.5568433057675563	0.521933847051732	0.4627102881978538	0.489808591877276	0.4205388629986949
4.517898413029463	0.5555740449581625	0.5205251182457327	0.4610496401406303	0.4883291893249641	0.4186256751033263
4.538282177656346	0.5543095344260147	0.5191212968584726	0.4593938722649925	0.48685548810039664	0.4167170004914392
4.55875790934897	0.5530498128693957	0.5177224268357689	0.45774303363946667	0.48538753834642134	0.4148129001393345
4.579326023042523	0.5517949184544533	0.5163285515640905	0.45609717269111527	0.4839253895729828	0.4129134344402873
4.599986935544287	0.5505448888157327	0.5149397138703435	0.4544563372037763	0.4824690906559833	0.4110186632005036
4.620741065542087	0.5492997610569044	0.5135559560218557	0.45282057431652517	0.4810186898363799	0.4091286456352642
4.641588833612778	0.5480595717517162	0.5121773197266013	0.4511899305223744	0.4795742347195223	0.4072434403652873
4.662530662230764	0.5468243569451493	0.5108038461336318	0.44956445166720516	0.47813577227472426	0.40536310541327386
4.683566975776559	0.545594152154781	0.5094355758337287	0.4479441829489124	0.47670334883506627	0.40348769820067004
4.70469820054539	0.5443689923723675	0.5080725488602825	0.44632916891680896	0.47527701009745027	0.4016172755446229
4.725924764755835	0.5431489120656332	0.5067148046903883	0.44471945347124464	0.47385680112288286	0.39975189365515107
4.747247098558499	0.5419339451802415	0.5053623822461341	0.4431150798634335	0.47244276633697224	0.3978916081324836
4.768665634044732	0.5407241251420143	0.5040153198961497	0.44151609069554976	0.47103494953069813	0.39603647396464325
4.790180805255386	0.5395194848593153	0.5026736554573186	0.4399225279210147	0.46963339386137354	0.3941865455251886
4.81179304818961	0.5383200567256466	0.5013374261967369	0.4383344328450131	0.4682381418538544	0.3923418765711791
4.833502800813685	0.5371258726224505	0.5000066688338568	0.43675184612524093	0.4668492354019749	0.39050252024131815
4.855310503069899	0.535936963922109	0.4986814195428667	0.43517480777287415	0.46546671577020915	0.3886685290543189
4.8772165968854635	0.5347533614911274	0.49736171395525164	0.43360335715374926	0.4640906235955614	0.3868399549074354
4.899221526181467	0.5335750956935152	0.49604758716256303	0.4320375329897502	0.4627209988896544	0.38501684907520123
4.921325736881875	0.5324021963943735	0.49473907371940956	0.4304773733604443	0.4613578810410818	0.3831992622083692
4.943529676922561	0.531234692963637	0.49343620764661694	0.42892291570488333	0.460001308817931	0.3813872443330159
4.965833796260391	0.5300726142800434	0.49213902243461466	0.42737419682366246	0.45865132037055795	0.3795808448498638
4.988238546882333	0.5289159887352615	0.4908475510470073	0.42583125288116114	0.45730795323456225	0.37778011253378085
5.010744382814623	0.5277648442381929	0.4895618259243214	0.4242941194079779	0.45597124433395786	0.37598509553344694
5.033351760131963	0.5266192082194875	0.4882818789879851	0.4227628313036093	0.45464122998458845	0.3741958413712406
5.056061136966765	0.5254791076361988	0.4870077416444508	0.42123742283929333	0.45331794589771535	0.3724123969432797
5.078872973518431	0.5243445689766348	0.48573944478953635	0.4197179276610642	0.4520014271838262	0.37063480851965236
5.101787732062684	0.5232156182653717	0.48447701881293315	0.4182043787930074	0.45069170835664074	0.3688631217448316
5.1248058769609335	0.5220922810684431	0.48322049360289876	0.4166968086407043	0.44938882333731317	0.36709738163825845
5.147927874669685	0.520974582498679	0.48196989855113237	0.4151952489948568	0.44809280545883184	0.36533763259509666
5.1711541937499925	0.5198625472212364	0.4807252625578232	0.41369973103512947	0.446803687470614	0.36358391838718623
5.194485304876955	0.5187561994592487	0.479486614036861	0.4122102853341304	0.44552150154328024	0.3618362821641194
5.217921680849255	0.5176555629996792	0.47825398092123816	0.4107269418616236	0.4442462792736312	0.36009476645454064
5.241463796598737	0.5165606611992852	0.4770273906685943	0.4092497299888797	0.44297805168978793	0.3583594131675635
5.265112129200034	0.5154715169907608	0.47580687026694035	0.4077786784932266	0.4417168492565292	0.3566302635943837
5.2888671578802375	0.5143881528890221	0.4745924462405415	0.4063138155627605	0.4404627018808009	0.35490735841003723
5.312729364028603	0.5133105909976259	0.4733841446559528	0.40485516880123296	0.4392156389173916	0.35319073767532305
5.3366992312063095	0.5122388530153426	0.47218199112821235	0.4034027652330982	0.4379756891747914	0.35148044083888386
5.360777245156259	0.5111729602428604	0.4709860108271853	0.40195663130872494	0.43674288092120533	0.3497765067394283
5.384963893812917	0.5101129335896358	0.4697962284840596	0.40051679290977676	0.4355172418907426	0.3480789736081265
5.409259667312202	0.5090587935808515	0.46861266839797777	0.3990832753547272	0.43429879928975523	0.34638787907112745
5.43366505800142	0.5080105603645231	0.4674353544428211	0.39765610340453783	0.4330875798033336	0.3447032601522403
5.458180560449239	0.5069682537187405	0.4662643100741275	0.3962353012685072	0.43188360960197036	0.34302515327575933
5.482806671455711	0.5059318930589992	0.4650995583361469	0.3948208926102231	0.43068691434835726	0.3413535942694183
5.50754389006234	0.5049014974456802	0.4639411218690289	0.3934129005536925	0.4294975192043342	0.3396886183674928
5.5323927175622	0.5038770855916219	0.46278902291612456	0.39201134768957857	0.428315448837977	0.3380302602140209
5.557353657510084	0.5028586758698343	0.46164328333145155	0.3906162560816171	0.42714072743083936	0.3363785538661911
5.582427215732716	0.501846286321285	0.4605039245872372	0.38922764727311143	0.42597337868530766	0.3347335327978153
5.6076139003389995	0.5008399346628218	0.45937096778161024	0.38784554229359214	0.42481342583210563	0.3330952299029602
5.632914221730312	0.49983963829517625	0.458244433646393	0.386469961665582	0.4236608916379108	0.33146367749968864
5.658328692610851	0.4988454143110819	0.4571243425550257	0.3851009254114988	0.4225157984131201	0.329838907333933
5.683857827998024	0.49785727950347525	0.4560107145305598	0.3837384530606471	0.4213781680197012	0.3282209505834627
5.709502145232879	0.4968752503737958	0.45490356925381487	0.3823825636563508	0.4202480218791906	0.3266098378619999
5.7352621639905985	0.4958993431403761	0.45380292607158135	0.3810332757631811	0.41912538098080043	0.3250055992234223
5.761138406291022	0.49492957374692004	0.4527088040049727	0.3796906074742984	0.41801026588961987	0.3234082641660908
5.78713139650923	0.49396595787103903	0.4516212217578145	0.37835457641886905	0.41690269675492486	0.3218178616372639
5.813241661386166	0.49300851093290543	0.45054019772519405	0.377025199769622	0.41580269331861286	0.3202344200376383
5.839469730039315	0.49205724810395574	0.44946575000204475	0.3757024942504709	0.41471027492370627	0.31865796722597894
5.86581613397342	0.4911121843156767	0.44839789639184957	0.3743864761442341	0.41362546052297644	0.3170885305238519
5.892281407091261	0.490173334268453	0.44733665441541204	0.3730771613004512	0.4125482686876333	0.3155261367204426
5.918866085704468	0.4892407124404861	0.4462820413197033	0.3717745651432557	0.41147871761612426	0.31397081207747785
5.945570708544391	0.48831433309677885	0.4452340740867993	0.3704787026793668	0.41041682514300337	0.3124225823342239
5.972395816773019	0.4873942102981796	0.4441927694428941	0.3691895885061267	0.4093626087478935	0.31088147271259153
5.999341953993942	0.4864803579104765	0.4431581438673617	0.36790723681962556	0.4083160855645126	0.30934750792230603
6.026409666263372	0.48557278961355194	0.4421302136019073	0.36663166142289133	0.40727727238977973	0.3078207121661683
6.053599502101206	0.4846715189105801	0.44110899465976383	0.3653628757341374	0.40624618569298665	0.3063011091453801
6.080912012502144	0.48377655913729756	0.4400945028349817	0.36410089279509616	0.40522284162504674	0.304788722064972
6.10834775094685	0.482887923471279	0.43908675371173445	0.36284572527938286	0.4042072560277889	0.30328357363927244
6.1359072734131725	0.4820056249412846	0.43808576267371413	0.3615973855009324	0.40319944444332867	0.3017856860974758
6.163591138387411	0.4811296764366554	0.43709154491356755	0.360355885422491	0.402199422123489	0.3002950811892541
6.19139990687563	0.4802600907166893	0.43610411544237027	0.3591212366641282	0.40120720403925186	0.2988117801904364
6.219334142415033	0.47939688042013817	0.435123489099179	0.357893450511842	0.40022280489031126	0.2973358039087834
6.247394411085376	0.47854005807466293	0.4341496805606001	0.3566725379261631	0.39924623911462415	0.2958671726897713
6.275581281520446	0.4776896361063385	0.4331827043504045	0.3554585095508124	0.39827752089801155	0.2944059064224591
6.303895324919577	0.4768456268492086	0.4322225748491908	0.35425137572140725	0.3973166641838247	0.29295202454541724
6.332337115059233	0.4760080425548411	0.4312693063040981	0.35305114647418157	0.39636368268262967	0.29150554605270135
6.360907228304629	0.4751768954019074	0.43032291283851654	0.351857831554751	0.39541858988192996	0.2900664894998601
6.389606243621411	0.4743521975057806	0.42938340846185274	0.3506714404268812	0.39448139905590207	0.2886348730100127
6.418434742587395	0.473533960928166	0.4284508070793449	0.34949198228131406	0.393552123275199	0.28721071427996525
6.447393309404346	0.4727221976867216	0.42752512250185387	0.34831946604458547	0.3926307754167417	0.2857940305863579
6.476482530909818	0.4719169197647183	0.42660636845573985	0.34715390038787586	0.3917173681735483	0.2843848387918722
6.505702996589051	0.4711181391206833	0.42569455859270355	0.34599529373586957	0.3908119140645857	0.2829831553514537
6.535055298586909	0.470325867698073	0.4247897064997046	0.3448436542756275	0.389914425444623	0.2815889963185928
6.564540031719883	0.4695401174349404	0.4238918257088488	0.343698989965471	0.3890249145141144	0.2802023773516191
6.594157793488147	0.46876090027362444	0.42300092970733416	0.34256130854388117	0.3881433933290966	0.27882331372004937
6.623909184087666	0.4679882281704099	0.42211703194738187	0.3414306175383826	0.38726987381107403	0.2774518203109476
6.653794806422356	0.4672221131052298	0.4212401458562118	0.34030692427444736	0.38640436775694154	0.27608791163532076
6.6838152661163015	0.46646256709132833	0.4203702848459857	0.3391902358843919	0.38554688684886995	0.27473160183453266
6.71397117152603	0.4657096021849605	0.4195074623238123	0.33808055931627357	0.3846974426642466	0.2733829046867598
6.744263133752843	0.4649632304950472	0.4186516917017252	0.3369779013427814	0.38385604668556655	0.2720418336134499
6.7746917666551925	0.4642234641928601	0.4178029864066789	0.3358822685701067	0.3830227103103506	0.27070840168580335
6.805257686861127	0.46349031552168524	0.41696135989055894	0.3347936674468454	0.3821974448610583	0.26938262163129556
6.835961513780788	0.46276379680649066	0.41612682564019093	0.33371210427283876	0.3813802615949836	0.26806450584019126
6.866803869618953	0.4620439204635556	0.4152993971873477	0.3326375852080346	0.38057117171414373	0.26675406637207966
6.897785379387656	0.46133069901012635	0.41447908811875944	0.3315701162813071	0.3797701863751588	0.265451314962426
6.928906670918846	0.46062414507406013	0.4136659120861562	0.33050970339931135	0.37897731669915297	0.26415626302915446
6.960168374877113	0.45992427140341896	0.4128598828162541	0.3294563523552496	0.3781925737815751	0.2628689216792096
6.991571124772465	0.4592310908760962	0.4120610141207952	0.32841006883766743	0.3774159687020666	0.2615893017151421
7.023115556973168	0.45854461650940265	0.41126931990655324	0.32737085843921643	0.3766475125342791	0.26031741364171357
7.054802310718643	0.45786486146966754	0.4104848141853671	0.32633872666539276	0.3758872163557076	0.25905326767250664
7.086632028132421	0.4571918390817843	0.4097075110841336	0.3253136789432419	0.3751350912574557	0.2577968737365108
7.118605354235147	0.4565255628387771	0.4089374248548321	0.3242957206300436	0.37439114835402554	0.2565482414847601
7.150722936957663	0.4558660464113503	0.40817456988452916	0.32328485702199267	0.37365539879306486	0.25530738029694067
7.18298542715413	0.45521330365739365	0.4074189607053923	0.3222810933628094	0.3729278537651024	0.25407429928801967
7.215393478615221	0.4545673486315174	0.406670612004684	0.32128443485235214	0.37220852451325237	0.2528490073148648
7.247947748081368	0.45392819559453423	0.4059295386347698	0.3202948866552064	0.3714974223429033	0.25163151298288344
7.280648895256071	0.4532958590229333	0.40519575562309723	0.3193124539091923	0.3707945586313649	0.25042182465262025
7.31349758281927	0.4526703536183628	0.4044692781822132	0.31833714173390837	0.3700999448375152	0.2492199504464184
7.346494476440768	0.4520516943170785	0.4037501217197348	0.3173689552391963	0.36941359251141037	0.24802589825502847
7.379640244793724	0.45143989629937675	0.4030383018483478	0.3164078995335948	0.36873551330386095	0.24683967574423932
7.412935559568206	0.4508349749990196	0.4023338343957866	0.31545397973275213	0.3680657189759941	0.24566129036150025
7.4463810954847975	0.45023694611263715	0.4016367354147984	0.314507200967776	0.3674042214087595	0.24449074934252643
7.479977530308274	0.4496458256091362	0.4009470211931593	0.3135675683936254	0.36675103261247133	0.24332805971794266
7.5137255448613365	0.4490616297390696	0.40026470826362076	0.3126350871973795	0.36610616473624186	0.2421732283198859
7.547625823038408	0.4484843750440309	0.39958981341390953	0.3117097626065407	0.3654696300774621	0.2410262617886214
7.581679051819495	0.4479140783659955	0.3989223536966947	0.310791599897251	0.3648414410911921	0.2398871665791416
7.615885921284102	0.447350756856672	0.39826234643956954	0.309880604402507	0.36422161039956336	0.23875594896777647
7.650247124625226	0.44679442798685826	0.3976098092550405	0.3089767815203245	0.363610150801153	0.23763261505879738
7.684763358163395	0.4462451095557597	0.39696476005050507	0.30808013672187307	0.36300707528030074	0.23651717079100706
7.719435321360784	0.44570281970032416	0.3963272170382496	0.30719067555958024	0.36241239701643246	0.23540962194433512
7.754263716835385	0.4451675769045629	0.39569719874543774	0.3063084036751736	0.36182612939333925	0.23430997414642363
7.789249250375251	0.4446394000088688	0.3950747240241309	0.30543332680774515	0.3612482860084404	0.23321823287921734
7.8243926309527945	0.44411830821932147	0.3944598120612715	0.3045654508017134	0.3606788806820004	0.23213440348553607
7.859694570739155	0.4436043211170153	0.3938524823887441	0.30370478161480885	0.36011792746636717	0.23105849117566996
7.895155785118632	0.4430974586673366	0.39325275489335565	0.302851325325975	0.3595654406551103	0.22999050103391303
7.930776992703182	0.4425977412293295	0.39266064982693905	0.3020050881432984	0.35902143479223086	0.22893043802518392
7.9665589153469805	0.44210518956497136	0.39207618781638615	0.3011660764118511	0.35848592468126983	0.22787830700156878
8.00250227816105	0.44161982484851026	0.3914993898737248	0.30033429662153044	0.3579589253944334	0.22683411270889148
8.038607809527957	0.4411416686757909	0.3909302774062299	0.2995097554148658	0.35744045228169835	0.225797859793277
8.074876241116565	0.4406707430735917	0.3903688722265197	0.29869245959478163	0.3569305209798639	0.22476955280770494
8.11130830789687	0.4402070705089917	0.3898151965627475	0.2978824161323775	0.3564291474216677	0.2237491962186163
8.147904748154893	0.43975067389869144	0.3892692730686949	0.29707963217459693	0.3559363478447583	0.22273679441241256
8.184666303507637	0.4393015766184486	0.38873112483405203	0.2962841150519783	0.35545213880079485	0.22173235170208935
8.221593718918115	0.4388598025124163	0.38820077539456505	0.2954958722862765	0.35497653716440575	0.22073587233374542
8.258687742710453	0.43842537590260866	0.3876782487423533	0.2947149115981526	0.3545095601422442	0.2197473604931887
8.295949126585052	0.43799832159830043	0.38716356933617174	0.2939412409147665	0.35405122528194155	0.21876682031250233
8.333378625633818	0.4375786649055078	0.38665676211173855	0.2931748683773872	0.35360155048110126	0.2177942558766038
8.370976998355465	0.4371664316364856	0.38615785249213475	0.2924158023490099	0.35316055399630153	0.21682967122985541
8.408745006670886	0.43676164811924467	0.3856668663982045	0.291664051421886	0.35272825445204903	0.2158730703826401
8.446683415938598	0.43636434120708883	0.3851838302589982	0.2909196244250979	0.3523046708497359	0.21492445731794704
8.484792994970242	0.43597453828823873	0.38470877102231094	0.2901825304320939	0.3518898225766397	0.21398383599799828
8.523074516046172	0.4355922672954254	0.3842417161652304	0.28945277876821435	0.3514837294148673	0.21305121037084765
8.5615287549311	0.4352175567156021	0.3837826937047705	0.2887303790182251	0.3510864115503445	0.21212658437702275
8.600156490889816	0.43485043559962416	0.38333173220852607	0.2880153410338035	0.3506978895817817	0.21120996195614605
8.638958506702984	0.43449093357202484	0.3828888608054269	0.28730767494104703	0.3503181845296609	0.21030134705358985
8.677935588683004	0.4341390808408507	0.38245410919653944	0.28660739114799283	0.34994731784523403	0.20940074362714883
8.717088526689938	0.4337949082074954	0.3820275076659453	0.28591450035208554	0.3495853114195284	0.20850815565371877
8.756418114147527	0.43345844707667025	0.3816090870916803	0.28522901354769703	0.34923218759236346	0.207623587135997
8.795925148059268	0.43312972946635486	0.38119887895675786	0.2845509420336093	0.3488879691613855	0.20674704210919814
8.83561042902456	0.43280878801788764	0.380796915360295	0.28388029742054216	0.34855267939114964	0.20587852464780615
8.875474761254932	0.43249565600604767	0.38040322902864093	0.2832170916386156	0.3482263420221573	0.2050180388723069
8.915518952590332	0.4321903673492852	0.3800178533267219	0.2825613369449275	0.347908981279987	0.20416558895600287
8.955743814515516	0.4318929566199885	0.3796408222693636	0.2819130459310531	0.34760062188443114	0.2033211791318182
8.996150162176471	0.4316034590548016	0.37927217053275686	0.28127223153058517	0.3473012890586341	0.202484813699113
9.03673881439695	0.43132191056510133	0.3789119334660255	0.28063890702670663	0.3470110085383051	0.20165649703057698
9.07751059369505	0.4310483477474839	0.3785601471028982	0.28001308605978237	0.34672980658094155	0.20083623357910882
9.118466326299902	0.4307828078944021	0.3782168481734831	0.2793947826349398	0.3464577099751121	0.20002402788475587
9.15960684216839	0.4305253290048564	0.37788207411612695	0.2787840111297109	0.34619474604973777	0.19921988458166007
9.200932975001987	0.4302759497952141	0.37755586308946426	0.2781807863016927	0.3459409426834905	0.1984238084050788
9.242445562263638	0.4300347097101067	0.37723825398449895	0.277585123296223	0.3456963283141679	0.19763580419840354
9.284145445194744	0.4298016489334583	0.37692928643689244	0.27699703765408923	0.3454609319481659	0.19685587692023276
9.326033468832199	0.4295768083996149	0.3766290008393291	0.2764165453193195	0.34523478316997513	0.1960840316515077
9.368110482025516	0.42936022980459654	0.3763374383540444	0.2758436626469395	0.3450179121517821	0.19532027360265863
9.410377337454033	0.4291519556174642	0.376054640925478	0.27527840641083273	0.3448103496630745	0.19456460812080997
9.452834891644189	0.4289520290917926	0.37578065129308935	0.27472079381160197	0.3446121270803409	0.19381704069704564
9.495484004986881	0.4287604942773523	0.37551551300432207	0.27417084248452744	0.3444232763968489	0.19307757697371278
9.5383255417549	0.42857739603180767	0.37525927042770213	0.273628570507528	0.3442438302324827	0.19234622275176477
9.581360370120452	0.4284027800326687	0.3750119687661403	0.2730939964092021	0.3440738218436509	0.191622983998195
9.624589362172737	0.4282366927892802	0.3747736540703267	0.27256713917690667	0.343913285133263	0.19090786685345823
9.668013393935633	0.42807918165510184	0.37454437325242357	0.27204801826496683	0.34376225466085847	0.19020087763908197
9.711633345385447	0.4279302948399799	0.37432417409979896	0.27153665360283646	0.34362076565272054	0.18950202286516468
9.755450100468742	0.4277900814226875	0.37411310528901515	0.27103306560341267	0.34348885401213647	0.18881130923806316
9.799464547120259	0.4276585913636145	0.37391121640001485	0.2705372751713908	0.3433665563297662	0.18812874366812177
9.8436775772809	0.42753587551760164	0.373718557930493	0.2700493037117365	0.3432539098940972	0.18745433327746888
9.888090086915811	0.4274219856469482	0.3735351813104043	0.2695691731381255	0.3431509527019486	0.18678808540779926
9.932702976032536	0.4273169744346664	0.37336113891680883	0.26909690588163	0.34305772346919305	0.18613000762840268
9.97751714869925	0.42722089549780706	0.37319648408881945	0.2686325248993421	0.3429742616414665	0.18548010774410462
10.022533513063097	0.4271338034010904	0.37304127114278474	0.2681760536831608	0.34290060740508815	0.18483839380335826
10.067752981368567	0.42705575367065773	0.3728955553877712	0.26772751626866087	0.3428368016980379	0.18420487410643355
10.113176469976008	0.42698680280807944	0.3727593931411848	0.2672869372440777	0.34278288622110337	0.1835795572136314
10.158804899380177	0.4269270083045523	0.37263284174471795	0.26685434175936734	0.34273890344913954	0.18296245195367913
10.204639194228905	0.4268764286552921	0.3725159595804388	0.2664297555353447	0.3427048966424152	0.18235356743206615
10.250680283341827	0.42683512337415364	0.37240880608724447	0.26601320487301006	0.3426809098581728	0.1817529130396389
10.296929099729216	0.4268031530085342	0.3723114417774825	0.265604716662914	0.34266698796227013	0.18116049846116253
10.343386580610872	0.42678057915443396	0.3722239282539165	0.2652043183946947	0.34266317664100465	0.18057633368405993
10.390053667435131	0.42676746447179725	0.3721463282268878	0.26481203816668575	0.3426695224130726	0.18000042900719182
10.436931305897938	0.42676387270012855	0.3720787055318501	0.2644279046957233	0.3426860726416864	0.17943279504982307
10.484020445962004	0.42676986867424693	0.37202112514706076	0.2640519473269616	0.3427128755468122	0.17887344276055078
10.53132204187607	0.42678551834047945	0.37197365321173637	0.26368419604398696	0.3427499802176815	0.1783223834265422
10.578837052194233	0.4268108887729438	0.37193635704434874	0.26332468147890653	0.34279743662531903	0.17777962868267902
10.626566439795376	0.4268460481902315	0.37190930516134724	0.2629734349227009	0.3428552956353989	0.17724519052097296
10.674511171902683	0.42689106597230336	0.3718925672961506	0.2626304883356668	0.3429236090211548	0.17671908130001848
10.722672220103231	0.4269460126777035	0.37188621441847985	0.2622958743580328	0.34300242947657467	0.1762013137546175
10.77105056036769	0.42701096006105166	0.3718903187539964	0.2619696263207151	0.34309181062969063	0.17569190100545418
10.819647173070093	0.4270859810908424	0.37190495380435024	0.2616517782562448	0.3431918070561432	0.17519085656899674
10.868463043007702	0.4271711499675728	0.3719301943675097	0.2613423649098806	0.34330247429292843	0.17469819436747164
10.917499159420974	0.4272665421421375	0.3719661165584839	0.26104142175083667	0.34342386885227744	0.1742139287389326
10.966756516013595	0.4273722343346269	0.37201279783045693	0.2607489849837964	0.3435560482359013	0.17373807444762376
11.016236110972628	0.4274883045533854	0.37207031699619014	0.2604650915604452	0.3436990709492621	0.17327064669428058
11.065938946988735	0.42761483211442275	0.37213875424993703	0.260189779191358	0.3438529965162423	0.1728116611267329
11.115866031276498	0.42775189766124005	0.37221819118968613	0.259923086357949	0.34401788549390666	0.1723611338505972
11.166018375594831	0.4278995831848908	0.37230871083978406	0.2596650523246892	0.3441937994875647	0.17191908144010018
11.21639699626748	0.428057972044569	0.37241039767411854	0.2594157171515482	0.3443808011661325	0.1714855209491566
11.267002914203621	0.42822714898840275	0.3725233376395149	0.2591751217065251	0.34457895427756746	0.17106046992247445
11.31783715491855	0.42840720017476147	0.37264761817974645	0.25894330767853535	0.3447883236647229	0.17064394640692143
11.368900748554458	0.4285982131938546	0.37278332825990607	0.2587203175904029	0.3450089752813909	0.17023596896302393
11.420194729901315	0.4288002770898306	0.3729305583912599	0.25850619481216314	0.3452409762085825	0.1698365566766675
11.471720138417833	0.4290134823832326	0.37308940065659757	0.2583009835745628	0.34548439467118575	0.1694457291709512
11.523478018252538	0.4292379210937887	0.3732599487359419	0.2581047289827177	0.3457393000547177	0.1690635066181727
11.57546941826492	0.4294736867638401	0.3734422979329458	0.2579174770301703	0.34600576292255575	0.16868990975214962
11.627695392046693	0.4297208744820257	0.3736365452016276	0.2577392746130751	0.34628385503335596	0.16832495988058394
11.680156997943149	0.4299795809074678	0.3738427891736788	0.25757016954466655	0.34657364935877777	0.16796867889767703
11.732855299074595	0.4302499042944377	0.37406113018630244	0.25741021056998925	0.3468752201014921	0.16762108929693798
11.78579136335791	0.43053194451748145	0.3742916703105702	0.2572594473809204	0.3471886427135792	0.167282214184236
11.838966263528174	0.4308258030969866	0.374534513380333	0.25711793063138333	0.34751399391514093	0.16695207729095826
11.892381077160415	0.43113158322532685	0.37478976502173317	0.25698571195298875	0.347851351713346	0.16663070298754504
11.946036886691441	0.4314493897934308	0.3750575326832541	0.25686284397081366	0.34820079542173804	0.16631811629708323
11.999934779441778	0.4317793294178437	0.3753379256662987	0.256749380319487	0.348562405679829	0.16601434290918002
12.054075847637703	0.43212151046841385	0.3756310551565185	0.2566453756597356	0.348936264473226	0.1657194091941192
12.108461188433376	0.4324760430964232	0.37593703425562597	0.2565508856950177	0.34932245515391636	0.16543334221719813
12.16309190393308	0.43284303926329953	0.3762559780138751	0.25646596718860637	0.34972106246101115	0.16515616975327865
12.217969101213544	0.43322261276991403	0.3765880034632701	0.2563906779809988	0.35013217254189893	0.16488792030168914
12.27309389234639	0.43361487928633274	0.3769332296512098	0.2563250770075053	0.3505558729736107	0.16462862310120435
12.32846739442066	0.4340199563823539	0.3772917776751037	0.2562692243164272	0.3509922527848221	0.16437830814546414
12.384090729565454	0.43443796355843745	0.3776637707174102	0.256223181087283	0.3514414024780211	0.16413700619854504
12.439965024972675	0.4348690222774122	0.37804933408159175	0.25618700964970453	0.3519034140522388	0.16390474881085065
12.496091412919867	0.43531325599661236	0.37844859522856156	0.25616077350234434	0.35237838102605884	0.1636815683351834
12.552471030793164	0.4357707902009185	0.37886168381413793	0.25614453733249265	0.3528663984612245	0.16346749794326693
12.60910502111033	0.4362417524361389	0.3792887317269413	0.2561383670357623	0.35336756298646205	0.16326257164233354
12.665994531543925	0.43672627234335903	0.3797298731274133	0.25614232973646617	0.35388197282196004	0.16306682429226033
12.72314071494455	0.4372244816936822	0.3801852444872436	0.2561564938080447	0.35440972780409913	0.1628802916227127
12.78054472936422	0.437736514423964	0.3806549846299583	0.2561809288942576	0.35495092941086126	0.16270301025091907
12.838207738079818	0.4382625066729591	0.3811392347720372	0.25621570593045545	0.35550568078744665	0.16253501769942713
12.896130909616685	0.43880259681840555	0.3816381385650581	0.2562608971654957	0.3560740867726181	0.16237635241443066
12.954315417772287	0.4393569255147761	0.38215184213865183	0.25631657618401116	0.3566562539253865	0.162227053784323
13.012762441640009	0.43992563573175325	0.38268049414426525	0.25638281792908796	0.35725229055222185	0.16208716215856014
13.07147316563304	0.4405088727935615	0.3832242457999475	0.25645969872545676	0.3578623067348396	0.16195671886692758
13.13044877950839	0.4411067844190136	0.38378325093596405	0.2565472963030888	0.35848641435841816	0.1618357662391276
13.189690478390984	0.44171952076234433	0.3843576660413535	0.2566456898212612	0.3591247271403706	0.16172434762466864
13.249199462797892	0.4423472344550408	0.3849476503115227	0.25675495989317365	0.3597773606597644	0.16162250741326348
13.30897693866265	0.44299008064825357	0.38555336569670234	0.25687518861093156	0.3604444323871211	0.16153029105540154
13.369024117359702	0.4436482170563304	0.3861749769515751	0.2570064595712091	0.3611260617149738	0.1614477450835347
13.429342215728957	0.44432180400099897	0.3868126516857034	0.25714885790115344	0.36182236998876893	0.1613749171333833
13.489932456100414	0.44501100445666325	0.387466560415258	0.25730247028513414	0.3625334805386248	0.16131185596591507
13.55079606631898	0.4457159840964506	0.38813687661564267	0.2574673849917764	0.36325951871152984	0.16125861148951728
13.611934279769317	0.44643691133923885	0.3888237767752382	0.2576436919016116	0.36400061190410193	0.161215234782669
13.673348335400853	0.4471739573977884	0.38952744045042065	0.25783148253538923	0.36475688959624303	0.16118177811710105
13.735039477752878	0.447927296327583	0.39024805032147886	0.2580308500827809	0.3655284833850444	0.1611582949812343
13.797008956979775	0.448697105076967	0.39098579224996394	0.25824188943184356	0.36631552701977815	0.16114484010424196
13.859258028876345	0.44948356353809976	0.39174085533707786	0.25846469719893966	0.3671181564372151	0.16114146948044178
13.92178795490326	0.4502868545989836	0.39251343198326916	0.25869937175932056	0.36793650979774173	0.16114824039412773
13.984600002212629	0.45110716419671704	0.3933037179492968	0.25894601327837297	0.3687707275223052	0.16116521144507107
14.047695443673664	0.4519446813716529	0.394111912418292	0.2592047237434302	0.3696209523298241	0.16119244257424253
14.111075557898493	0.4527995983227817	0.39493821805938284	0.2594756069962964	0.37048732927559025	0.16122999509025382
14.174741629268055	0.45367211046423783	0.3957828410925311	0.2597587687663851	0.37137000579017476	0.16127793169616828
14.238694947958134	0.45456241648293466	0.39664599135475387	0.2600543167045335	0.3722691317192648	0.16133631651689645
14.302936809965507	0.45547071839746034	0.3975278823677656	0.26036236041759153	0.37318485936415907	0.16140521512706363
14.3674685171342	0.45639722161817825	0.3984287314071854	0.2606830115036283	0.3741173435232051	0.16148469457954784
14.432291377181873	0.45734213500849413	0.3993487595729269	0.2610163835878804	0.37506674153382524	0.16157482343436605
14.497406703726323	0.45830567094758196	0.40028819186146664	0.2613625923595646	0.37603321331563244	0.16167567178839135
14.562815816312101	0.45928804539417073	0.40124725723929594	0.26172175560917565	0.3770169214141013	0.16178731130534874
14.628520040437252	0.4602894779519134	0.4022261887182365	0.26209399326690785	0.37801803104537085	0.161909815246703
14.694520707580178	0.4613101919358694	0.4032252234321406	0.2624794274415424	0.3790367101417044	0.16204325850289253
14.760819155226619	0.4623504144406409	0.4042446027154865	0.26287818246039274	0.38007312939801474	0.16218771762538467
14.827416726896756	0.4634103764097726	0.4052845721834356	0.26329038490996537	0.38112746231926786	0.1623432708593055
14.894314772172436	0.4644903127065362	0.40634538181369145	0.26371616367737505	0.3821998852685888	0.16250999817653897
14.961514646724526	0.4655904621864934	0.4074272860302758	0.2641556499928938	0.38329057751683815	0.16268798130987774
15.02901771234038	0.4667110677712219	0.4085305437888286	0.26460897747308665	0.38439972129255606	0.1628773037874332
15.09682533695144	0.4678523765239772	0.4096554186641358	0.26507628216510287	0.385527501833466	0.16307805096812075
15.16493889466095	0.4690146397264841	0.4108021789390409	0.2655577025915768	0.386674107438442	0.16329031007739617
15.233359765771805	0.4701981129579182	0.4119710976959136	0.2660533797969479	0.387839729521072	0.16351417024428996
15.302089336814529	0.47140305617500144	0.4131624529095518	0.26656345739420473	0.38902456266385743	0.1637497225387046
15.371129000575364	0.47262973379421663	0.4143765275424644	0.26708808161306535	0.3902288046736912	0.16399706000968667
15.440480156124496	0.4738784147755718	0.4156136096420875	0.26762740134889856	0.3914526566384392	0.16425627772449553
15.510144208844409	0.47514937270813123	0.4168739924401977	0.26818156821280564	0.39269632298461055	0.16452747280838662
15.580122570458366	0.476442885897435	0.418157974454351	0.2687507365826494	0.3939600115361454	0.16481074448517471
15.650416659059012	0.47775923745480275	0.419465859591845	0.26933506365535453	0.3952439335745039	0.16510619411885752
15.721027899137114	0.47909871538844817	0.4207979572556141	0.26993470950002935	0.3965483038998604	0.1654139252557832
15.791957721610434	0.4804616126966691	0.4221545824527947	0.27054983711255703	0.3978733408935769	0.16573404366794142
15.863207563852713	0.4818482274628841	0.4235360559053918	0.2711806124710366	0.39921926658192614	0.16606665739701837
15.93477886972281	0.4832588629528246	0.42494270416358504	0.2718272045925566	0.4005863067010197	0.1664118767993432
16.00667308959396	0.48469382771378794	0.4263748597214888	0.27248978559117426	0.401974690763245	0.1667698145919132
16.07889168038316	0.48615343567596414	0.42783286113541175	0.27316853073713954	0.40338465212484464	0.16714058589922837
16.151436105580693	0.4876380062560689	0.4293170531449023	0.2738636185172655	0.40481642805497275	0.16752430830120105
16.2243078352798	0.4891478644630941	0.4308277867963034	0.27457523069677436	0.40627025980611037	0.1679211018820117
16.297508346206442	0.49068334100627553	0.43236541956911057	0.27530355238225823	0.4077463926859123	0.16833108927996518
16.371039121749263	0.49224477240576514	0.43393031550536953	0.2760487720862902	0.409245076130646	0.1687543957386083
16.444901651989614	0.4938325011051964	0.43552284534153396	0.2768110817930486	0.41076656377986404	0.16919114915855854
16.519097433731776	0.49544687558702094	0.43714338664368746	0.27759067702559986	0.41231111355278804	0.1696414801507396
16.593627970533277	0.49708825049036137	0.4387923239456103	0.27838775691470885	0.41387898772633597	0.17010552209072502
16.668494772735368	0.4987569867311839	0.4404700488898956	0.2792025242687887	0.415470453014472	0.17058341117397688
16.743699357493625	0.5004534516252188	0.44217696037229387	0.2800351856456049	0.41708578064933644	0.17107528647247444
16.819243248808696	0.5021780190138267	0.4439134646895423	0.2808859514257465	0.41872524646422304	0.171581289992742
16.895127977557195	0.5039310693921065	0.44567997569000023	0.2817550358871063	0.4203891309778881	0.17210156673456614
16.9713550815227	0.5057129900401549	0.44747691492823327	0.2826426572814912	0.42207771948080336	0.17263626475150257
17.047926105426942	0.507524175157243	0.44930471182285486	0.2835490379127674	0.4237913021233517	0.17318553521252184
17.124842600961088	0.5093650259985458	0.45116380381773125	0.28447440421641196	0.425530174005336	0.17374953246473576
17.202106126817206	0.5112359510154783	0.4530546365474759	0.28541898684139505	0.4272946352680428	0.17432841409798422
17.279718248719828	0.5131373659985031	0.454977664005935	0.28638302073321276	0.42908499118750926	0.17492234101032755
17.357680539457697	0.5150696942234955	0.4569333487190753	0.28736674521911526	0.43090155227015325	0.1755314774751774
17.43599457891563	0.5170333666013252	0.45892216192168034	0.2883704040952374	0.4327446343504516	0.17615599121008024
17.514661954106543	0.5190288218303469	0.4609445837378495	0.2893942457152212	0.4346145586900902	0.17679605344648935
17.593684259203602	0.5210565065528578	0.4630011033660505	0.29043852308137164	0.4365116520799527	0.1774518390016964
17.67306309557253	0.5231168755145774	0.46509221926802163	0.2915034939373614	0.43843624694364475	0.17812352635181875
17.75280007180406	0.5252103917277574	0.4672184393621688	0.2925894208631175	0.44038868144330756	0.17881129770662063
17.832896803746536	0.5273375266381427	0.4693802812216184	0.29369657137193594	0.44236929958793053	0.17951533908607706
17.913354914538655	0.5294987602953651	0.47157827227644644	0.2948252180095161	0.4443784513435044	0.1802358403983472
17.994176034642358	0.5316945815273624	0.4738129500209218	0.295975638455401	0.446416492745877	0.18097299551987872
18.075361801875864	0.5339254881183955	0.47608486222514673	0.29714811562641485	0.4484837860155569	0.1817270023766651
18.156913861446885	0.5361919869915898	0.4783945671522677	0.2983429377827574	0.4505806996754346	0.18249806302817517
18.238833865985928	0.5384945943948523	0.4807426337799313	0.2995603986359904	0.45270760867047544	0.1832863837522851
18.321123475579824	0.5408338360916064	0.483129642027436	0.3008007974599566	0.45486489449033096	0.18409217513269804
18.403784357805343	0.543210247555343	0.4855561829879476	0.3020644392035629	0.4570529452942134	0.18491565214798864
18.48681818776299	0.5456243741690578	0.48802285916636645	0.3033516346068507	0.4592721560388731	0.18575703426302717
18.570226648110964	0.5480767714285003	0.4905302847223155	0.3046627003188611	0.46152292860863386	0.18661654552188378
18.654011429099242	0.5505680051507122	0.4930790857192209	0.305997959018691	0.4638056719487486	0.1874944146434199
18.73817422860384	0.5530986516866874	0.49566990037907094	0.3073577395389763	0.4661208022012942	0.18839087511859876
18.822716752161217	0.5556692981394965	0.4983033793432492	0.3087423769924531	0.468468742844159	0.18930616531041153
18.907640713002838	0.5582805425865945	0.5009801859392177	0.31015221290095385	0.4708499248326369	0.19024052855547616
18.992947832089893	0.5609329943078689	0.5037009964539896	0.31158759532772395	0.4732647867445688	0.19119421326868724
19.078639838148167	0.5636272740184655	0.5064665004135179	0.3130488790124252	0.4757137749280494	0.19216747304969792
19.16471846770308	0.566364014107108	0.5092774008690707	0.3145364255093559	0.47819734365263517	0.19316056679197563
19.251185465114865	0.5691438588797428	0.5121344146902356	0.3160506033287781	0.4807159552637006	0.1941737587944993
19.338042582613937	0.5719674648089064	0.5150382728649262	0.31759178808141236	0.4832700803400706	0.19520731887587509
19.42529158033638	0.574835500788591	0.5179897208063954	0.3191603626262247	0.48586019785505685	0.19626152249110332
19.512934226359633	0.5777486483951442	0.520989518667745	0.3207567172216158	0.4884867953409097	0.19733665085106347
19.600972296738302	0.5807076021542289	0.5240384416639541	0.3223812496801268	0.4911503690571813	0.19843299104485299
19.689407575540166	0.5837130698135635	0.5271372804012466	0.3240343655263692	0.49385142416184424	0.19955083616463243
19.77824185488233	0.5867657726223902	0.5302868412147634	0.32571647815910687	0.4965904748872926	0.2006904854338734
19.86747693496753	0.5898664456171229	0.5334879465142695	0.3274280090164687	0.49936804471914586	0.20185224433811827
19.957114624120628	0.593015837913628	0.5367414351377591	0.3291693877454068	0.5021846665794484	0.2030364247590383
20.047156738825244	0.5962147130065854	0.540048162714302	0.3309410523748815	0.5050408830138307	0.2042433451116791
20.137605103760574	0.5994638490751233	0.5434090020347767	0.33274344949291634	0.5079372463824391	0.2054733304846667
20.22846155183837	0.6027640392963427	0.5468248434322664	0.3345770344279437	0.5108743190553605	0.20672671278391547
20.319727924240077	0.6061160921656773	0.5502965951713545	0.3364422714343969	0.5138526736121976	0.20800383087967478
20.41140607045414	0.6095208318247859	0.5538251838468959	0.3383396338822554	0.5168728930459628	0.20930503075706972
20.503497848313504	0.6129790983971838	0.5574115547924094	0.3402696044513397	0.5199355709713707	0.2106306656700771
20.596005124033226	0.6164917483317591	0.5610566724985094	0.34223267533005053	0.5230413118380299	0.21198109629930317
20.688929772248336	0.6200596547542571	0.5647615210415736	0.34422934841859165	0.5261907311478631	0.21335669091341353
20.782273676051798	0.6236837078269878	0.5685271045226545	0.3462601355370605	0.5293844556776041	0.2147578255343688
20.876038727032668	0.6273648151170926	0.5723544475173792	0.3483255586384042	0.5326231237061544	0.2161848841067911
20.970226825314448	0.6311039019736239	0.5762445955368104	0.3504261500263247	0.5359073852469362	0.21763825867114
21.06483987959358	0.6349019119130949	0.5801986154994785	0.35256245257833874	0.539237902285367	0.21911834954122825
21.159879807178115	0.6387598070147709	0.5842175962153584	0.35473501997416523	0.5426153490217067	0.22062556548596612
21.255348534026588	0.6426785683246339	0.5883026488812904	0.35694441692917117	0.5460404121190096	0.22216032391528445
21.351247994787023	0.646659196269482	0.5924549075891274	0.3591912194337062	0.5495137909569778	0.223723051070788
21.447580132836165	0.650702711080642	0.5966755298461435	0.3614760149979192	0.5530361978911895	0.22531418222097938
21.544346900318832	0.6548101532277995	0.6009656971083339	0.36379940290236706	0.5566083585180766	0.22693416186109427
21.641550258187507	0.6589825838633161	0.6053266153274649	0.36616199445472347	0.5602310119462962	0.22858344391790997
21.739192176242046	0.6632210852769458	0.6097595155109514	0.36856441325239164	0.5639049110735119	0.2302624919595982
21.837274633169613	0.6675267613615541	0.6142656542961732	0.37100729545142436	0.5676308228697616	0.2319717794102721
21.935799616584777	0.6719007380899795	0.6188463145391246	0.37349129004193926	0.5714095286671148	0.2337117897704381
22.03476912306979	0.676344164003618	0.6235028059178068	0.37601705913024547	0.5752418244560873	0.23548301684245435
22.13418515821503	0.6808582107123571	0.6282364655504767	0.37858527822735916	0.5791285211882145	0.23728596496139973
22.23404973665967	0.6854440734068772	0.633048658629956	0.3811966365448847	0.5830704450859765	0.2391211492322268
22.33436488213249	0.6901029713831698	0.6379407790731682	0.3838518372976207	0.5870684379594004	0.24098909577188513
22.43513262749289	0.6948361485797933	0.6429142501878359	0.38655159801373024	0.591123357530006	0.24289034195823497
22.536355014772084	0.6996448741286251	0.6479705253557629	0.389296650852592	0.5952360777622913	0.24482543668495374
22.638034095214476	0.7045304429178565	0.653111088732907	0.39208774292954773	0.5994074892020895	0.24679494062221013
22.740171929319246	0.7094941761702213	0.6583374559682038	0.3949256366496343	0.603638499323629	0.24879942648467326
22.842770586882082	0.7145374220340379	0.6636511749397421	0.39781111004852604	0.6079300328835073	0.2508394793056802
22.945832147037144	0.7196615561894527	0.6690538265103829	0.4007449571423204	0.6122830322836805	0.2529156967183339
23.04935869829918	0.7248679824693718	0.6745470253023425	0.4037279882856044	0.6166984579421395	0.25502868924389854
23.153352338605863	0.7301581334954845	0.6801324204914575	0.4067610305384154	0.6211772886723754	0.257179080587212
23.257815175360303	0.735533471329943	0.6858116966222847	0.4098449280419604	0.6257205220713129	0.25936750793943175
23.36274932547374	0.7409954881436764	0.6915865744438281	0.4129805424040801	0.6303291749168788	0.2615946222890203
23.468156915408457	0.7465457069001351	0.6974588117666427	0.416168753093676	0.6350042835738715	0.2638610887398035
23.574040081220872	0.7521856820571916	0.7034302043426873	0.41941045784522935	0.639746904409944	0.2661675868379469
23.68040096860481	0.7579170002852871	0.7095025867668951	0.42270657307280646	0.6445581142206602	0.268514810906259
23.78724173293502	0.7637412812044723	0.7156778334032441	0.42605803429531874	0.6494390106650749	0.2709034703882227
23.894564539310778	0.7696601781389993	0.7219578593342758	0.4294657965713056	0.6543907127108951	0.2733342901997607
24.002371562599862	0.775675378890972	0.7283446213347546	0.4329308349447212	0.6594143610900296	0.27580801109038156
24.11066498748255	0.7817886065339692	0.7348401188724747	0.4364541449029603	0.6645111187658304	0.2783253900143062
24.219447008495926	0.7880016202254267	0.7414463951331408	0.4400367428445561	0.6696821714096486	0.28088720050985017
24.32871983007834	0.7943162160401387	0.7481655380731986	0.4436796665599216	0.6749287278895418	0.28349423308939536
24.43848566661409	0.8007342278250714	0.7549996815008287	0.44738397572384947	0.6802520207711752	0.2861472956399159
24.54874674247827	0.8072575280746243	0.7619510061838349	0.4511507524001727	0.6856533068286724	0.2888472138326403
24.65950529208189	0.8138880288289346	0.7690217409879737	0.4549811015591095	0.6911338675691585	0.29159483154430277
24.770763559917114	0.8206276825948157	0.7762141640450756	0.4588761516083369	0.6966950097693287	0.29439101128936646
24.88252380060277	0.8274784832898062	0.7835306039519316	0.462837054936708	0.7023380660243747	0.2972366346630746
24.994788278930027	0.8344424672097693	0.7909734410005896	0.46686498847214775	0.708064395309992	0.300132602796265
25.107559269908297	0.8415217140226103	0.798545108442435	0.4709611542539028	0.7138753835584861	0.3030798368224554
25.22083905881133	0.8487183477859863	0.8062480937852987	0.4751267800193383	0.7197724442480907	0.30607927835703236
25.334629941223533	0.8560345379915928	0.8140849401247143	0.4793631198053764	0.7257570190062788	0.309131889988858
25.44893422308648	0.8634725006358664	0.8220582475116351	0.48367145456554184	0.7318305782276553	0.3122386557849215
25.56375422074565	0.8710344993192816	0.8301706743568387	0.48805309280333037	0.737994621707174	0.3154005818090604
25.67909226099737	0.8787228463725694	0.8384249388721772	0.4925093712211258	0.7442506792881589	0.31861869665349607
25.794950681135944	0.8865399040129741	0.8468238205519902	0.49704165538662604	0.750600311526026	0.3218940519852687
25.911331829001057	0.8944880855297624	0.8553701616927352	0.501651340415384	0.7570451103678526	0.3252277231064356
26.028238063025306	0.9025698565016912	0.8640668689563713	0.5063398516729813	0.7635866998496011	0.3286208095310067
26.145671752282038	0.9107877360441494	0.8729169149729531	0.5111086454929801	0.7702267368082807	0.3320744355747622
26.26363527653333	0.9191442980906537	0.8819233399895599	0.5159592099156421	0.7769669116135216	0.3355897509634194
26.382131026278213	0.9276421727071084	0.8910892535628212	0.52089306544531	0.7838089489160489	0.3391679314560468
26.50116140280114	0.9362840474396501	0.9004178362971507	0.5259117658263459	0.7907546084136923	0.34281017948475884
26.620728818220627	0.9450726686995129	0.9099123416325712	0.5310168988421801	0.7978056856382154	0.34651772481355597
26.740835695538134	0.9540108431827017	0.9195760976788737	0.5362100871323957	0.8049640127595694	0.35029182521292906
26.861484468687173	0.9631014393281235	0.9294125091030464	0.5414929890335426	0.8122314594114138	0.35413376715500966
26.98267758258263	0.9723473888134352	0.9394250590661113	0.546867299440691	0.8196099335354573	0.358044866525289
27.104417493170313	0.9817516880917255	0.9496173112156022	0.5523347506934103	0.8271013822489905	0.3620264693569883
27.22670666747671	0.9913173999667417	0.9599929117314498	0.5578971134830697	0.8347077927311004	0.366079952581695
27.349547583658996	1.0010476552124787	0.9705555914301215	0.5635561977866484	0.8424311931335389	0.3702067248041941
27.47294273105524	1.0109456542347988	0.9813091679267357	0.5693138538241904	0.8502736535132968	0.3744082270970739
27.59689461023487	1.0210146687766164	0.9922575478566034	0.5751719730414979	0.8582372867875133	0.3786859338167917
27.72140573304932	1.0312580436698606	1.003404729159985	0.5811324891199032	0.8663242497138295	0.3830413534433874
27.84647862268295	1.0416791986350673	1.0147548034311273	0.5871973790139795	0.8745367438954359	0.3874760294438272
27.972115813704185	1.0522816301269287	1.0263119583316207	0.5933686640147428	0.8828770168093207	0.3919915411574751
28.09831985211684	1.063068913232051	1.0380804800730066	0.5996484108441675	0.8913473628631424	0.3965895047089082
28.225093295411767	1.0740447036172143	1.0500647559694676	0.6060387327780514	0.8999501244773953	0.40127157394446034
28.352438712618635	1.0852127395292326	1.0622692770615711	0.612541790799372	0.9086876931946964	0.40603944139545856
28.48035868435802	1.096576843850918	1.074698640815567	0.619159794783131	0.9175625108185581	0.41089483926875375
28.608855802893686	1.108140926212406	1.0873575538990046	0.62589500471433	0.9265770705803377	0.41583954046593136
28.73793267218513	1.1199089851582857	1.1002508350343834	0.632749731937172	0.9357339183353959	0.4208753596291984
28.86759190794033	1.1318851103781384	1.1133834179367788	0.6397263404419229	0.9450356537921225	0.4260041542204294
28.99783613766877	1.144073484992456	1.1267603543317435	0.6468272481828476	0.9544849317691565	0.43122782562625456
29.128668000734677	1.156478387907098	1.140386817063691	0.6540549284363025	0.9640844634885857	0.4365483202995389
29.260090148410516	1.169104196228402	1.1542681032909532	0.6614119111940485	0.9738370178994181	0.44196763092974567
29.3921052439307	1.1819553877469984	1.168409637773553	0.6689007845960556	0.9837454230374	0.4474877976487634
29.524715962545578	1.1950365434902679	1.1828169762572656	0.6765241964030086	0.9938125674190511	0.4531109092712898
29.65792499157564	1.2083523503444014	1.1974958089533572	0.6842848555092083	1.0040414014720782	0.4588391045697329
29.79173503046597	1.2219076037500227	1.212451964120488	0.6921855334978908	1.0144349390027987	0.4646745735864897
29.926148790840955	1.2357072104741227	1.2276914117521176	0.7002290662415469	1.0249962587032624	0.47061955898585806
30.061168996559246	1.249756191456872	1.2432202673685278	0.7084183555440917	1.0357285056954715	0.4766763574420059
30.196798383768936	1.2640596847405647	1.25904479592248	0.7167563708320458	1.046634893118461	0.4828473210702052
30.333039700963017	1.2786229484793636	1.275171415817613	0.7252461508919547	1.0577187037552886	0.4891348588983092
30.469895709035082	1.293451364033899	1.2916067030450065	0.7338908056565941	1.0689832917044366	0.49554143838092884
30.60736918133526	1.3085504391538618	1.3083573954433292	0.7426935180435631	1.0804320840945647	0.502069586959924
30.745462903726445	1.3239258112499086	1.3254303970816208	0.7516575458431551	1.092068582844416	0.5087218936683586
30.884179674640706	1.3395832507575318	1.3428327827739666	0.7607862236626134	1.1038963664699026	0.5155010107826369
31.023522305136044	1.3555286645989935	1.3605718027285891	0.7700829649253758	1.1159190919403321	0.522409655525111
31.163493618953325	1.3717680997410617	1.3786548873325373	0.7795512639253203	1.128140496582042	0.5294506118138523
31.304096452573518	1.3883077468552338	1.3970896520811669	0.7891946979427028	1.1405644000342057	0.5366267320665236
31.445333655275167	1.4051539440842613	1.415883902654638	0.7990169294200014	1.1531947062584313	0.5439409390585294
31.587208089192135	1.4223131809135827	1.4350456401451672	0.8090217081990317	1.1660354055986697	0.5513962278338655
31.729722629371608	1.4397921021575226	1.4545830664427428	0.8192128738253048	1.1790905769017481	0.5589956676761968
31.87288016383235	1.4575975120578981	1.4745045897824132	0.8295943579169254	1.1923643896907532	0.5667424041372124
32.01668359362323	1.4757363785016124	1.4948188304574712	0.8401701866028872	1.2058611063992735	0.5746396611258918
32.16113583288201	1.4942158373608703	1.5155346267075949	0.8509444830326679	1.2195850846666054	0.582690743061343
32.30623980889441	1.5130431969599294	1.5366610407850543	0.8619214699598405	1.2335407796952107	0.5908990370917866
32.451998462153405	1.5322259426698797	1.5582073652035036	0.8731054723989251	1.2477327466721113	0.5992680153775025
32.59841474641885	1.5517717416397967	1.5801831291789066	0.8845009203624699	1.262165643256846	0.6078012374467938
32.74549162877728	1.5716884476647732	1.6025981052669096	0.8961123516776366	1.2768442321376647	0.6165023526211103
32.89323208970212	1.5919841061970157	1.6254623162028992	0.9079444148856972	1.2917733836589977	0.6253751025153311
33.041639123113995	1.6126669595040533	1.64878604195093	0.9200018722270625	1.3069580785182706	0.6344233236140587
33.19071573644146	1.6337454519811136	1.6725798269740217	0.9322896027170661	1.3224034105436084	0.6436509499281278
33.34046495068193	1.6552282356151398	1.6968544877202636	0.9448126053079244	1.3381145895391482	0.6530620157297425
33.490889800462874	1.6771241756180797	1.721621120351248	0.9575760021521603	1.3540969442208035	0.6626606583775811
33.64199333410336	1.69944235621975	1.746891108699709	0.9705850419555825	1.3703559252227813	0.6724511212216295
33.79377861367579	1.7221920866383837	1.7726761324800702	0.9838451034366166	1.3868971081953947	0.6824377566048538
33.94624871506797	1.7453829072276226	1.7989881757553312	0.9973616988871091	1.4037261969878447	0.6926250289545326
34.09940672804542	1.7690245958074846	1.8258395356646413	1.011140477841344	1.4208490269196368	0.7030175179719583
34.25325575631402	1.7931271741826205	1.8532428314258056	1.0251872308514547	1.4382715681429932	0.7136199219172561
34.40779891758288	1.8177009148624386	1.8812110136216316	1.0395078933849506	1.4559999291036096	0.7244370610048512
34.56303934362752	1.8427563479771003	1.9097573737763291	1.0541085498322786	1.4740403600961265	0.7354738808969975
34.71898018035337	1.8683042684059878	1.9388955542339068	1.0689954376413024	1.4923992569212763	0.7467354563136073
34.87562458785947	1.894355743122068	1.9686395583512326	1.0841749515765162	1.511083164648841	0.7582269947529711
35.032975740502536	1.9209221187580603	1.999003761011751	1.0996536481074337	1.5300987814858498	0.7699538403312088
35.19103682696129	1.9480150294024188	2.030002919472264	1.1154382499314837	1.5494529627538767	0.7819214777414059
35.34981105030106	1.975646404635265	2.0616521845604803	1.1315356506382508	1.5691527249867785	0.7941355363430056
35.50930162803871	2.0038284778077537	2.0939671122225665	1.1479529195130067	1.589205250137263	0.8066017943764716
35.66951179220785	2.0325737945761166	2.1269636754463104	1.1646973064927615	1.6096178899123668	0.8193261833164301
35.830444789424284	2.061895221698652	2.1606582765639333	1.181776247272645	1.6303981702290986	0.8323147923623019
35.992103880951845	2.091805956102627	2.1950677599521344	1.1991973685721864	1.6515537958016175	0.8455738730738178
36.15449234276847	2.1223195342318784	2.230209425139672	1.2169684935650866	1.6730926548608305	0.8591098441556706
36.317613465632604	2.1534498416847567	2.2661010403416513	1.235097647479035	1.6950228240120933	0.872929296398107
36.48147055514984	2.1852111231476177	2.3027608564290007	1.2535930633675458	1.717352573231682	0.8870389977732188
36.64606693183997	2.2176179926426935	2.3402076213552627	1.2724631880671577	1.7400903710148374	0.9014458987026404
36.81140593120422	2.2506854440914927	2.3784605950506963	1.2917166883384668	1.7632448896686632	0.9161571374914363
36.97749090379287	2.284428862210781	2.417539564803871	1.311362457202508	1.786825010766216	0.9311800459429117
37.14432521527315	2.318864033748942	2.457464861147002	1.3314096204761512	1.8108398307569327	0.9465221551545302
37.311912246497435	2.354007159076336	2.4982573742623573	1.3518675435146426	1.8352986667455387	0.9621912015054208
37.48025539357177	2.389874864140426	2.5399385709279225	1.3727458381686233	1.860211062441472	0.9781951328400996
37.64935806792467	2.4264842127989494	2.58253051202315	1.3940543699624428	1.8855867942847957	0.9945421148567023
37.81922369637629	2.4638527195438162	2.626055870612529	1.4158032655014854	1.9114358777546578	1.0112405377049538
37.98985572120782	2.5019983626273996	2.6705379506295266	1.438002920116419	1.9377685738668569	1.0282990228050486
38.161257600231274	2.5409395976093863	2.7160007061813967	1.460664005753291	1.9645953958647013	1.04572642989047
38.33343280685956	2.58069537133355	2.762468761496281	1.483797479115943	1.9919271161120011	1.0635318642881877
38.50638483017686	2.621285136353181	2.809967431538067	1.507414590072671	2.0197747731924047	1.0817246844390027
38.68011717500933	2.6627288658176735	2.8585227433111826	1.5315268903337143	2.048149679223828	1.1003145096720162
38.854633361996136	2.70504706883929	2.908161457879418	1.5561462424099075	2.077063427393786	1.1193112282402606
39.02993692766079	2.748260806354396	2.958911093128361	1.5812848288635215	2.106527899722861	1.138725005624265
39.20603142448284	2.792391707497333	3.0107999472946956	1.606955161858787	2.1365552750660486	1.1585662931190377
39.3829204209698	2.8374619865053683	3.0638571232898837	1.633170093026584	2.1671580373551067	1.1788458367090917
39.56060750172955	2.8834944601718675	3.118112553852991	1.659942823650114	2.1983489840957087	1.1995746862471273
39.739096267542905	2.9305125658680997	3.1735970275550587	1.6872869151867604	2.230141235123658	1.2207642049417857
39.91839033543663	2.9785403801540706	3.230342215691388	1.7152163001351304	2.2625482416302503	1.2424260791721098
40.0984933387567	3.02760263799797	3.2883807000940264	1.7437452932616004	2.2955837954662064	1.2645723286367159
40.27940892724195	3.0777247526247797	3.347746001896008	1.7728886031984277	2.329262038732694	1.2872153168483842
40.46114076709807	3.1289328360214363	3.4084726112843162	1.8026613444259318	2.3635974736695826	1.3103677619944618
40.643692541071815	3.1812537201148117	3.4705960182777247	1.8330790496546538	2.398604972850189	1.3340427481673216
40.827067948525716	3.234714978651199	3.5341527445672405	1.8641576826202702	2.4342997896948764	1.3582537369854422
41.011270705513	3.289344949801233	3.5991803764591737	1.8959136513044748	2.470697569311832	1.3830145796155588
41.196304544852914	3.345172759516596	3.665717598962774	1.9283638216026333	2.507814359676914	1.4083395292137377
41.382173216206375	3.402228345664155	3.7338042310614235	1.9615255314484237	2.5456666231654532	1.4342432538005088
41.56888048615192	3.46054248296553	3.8034812622173235	1.9954166054157614	2.584271248445601	1.4607408495841185
41.75643013826208	3.5201468087742436	3.874790890151678	2.0300553698138364	2.6236455627491333	1.4878478547504859
41.944825973180045	3.5810738497165557	3.9477765599503885	2.065460668294344	2.663807344527711	1.5155802637410543
42.13407180869664	3.6433570492291145	4.022483004544525	2.1016518779898115	2.704774836512668	1.543954542027879
42.32417147982775	3.7070307960275413	4.098956286618323	2.138648926197969	2.7465667591888354	1.5729876414144859
42.51512883889202	3.7721304535363265	4.177243841998001	2.176472307642195	2.789202324699983	1.6026970158781062
42.70694775558883	3.8386923903196744	4.257394524578368	2.215143102317934	2.832701251195934	1.633100637973401
42.89963211707689	3.906754011544239	4.339458652846853	2.2546829939549426	2.8770837776430134	1.6642170158185035
43.093185828052874	3.976353791517682	4.423488058062253	2.295114289114615	2.9223706791069697	1.6960652106924066
43.287612810830595	4.047531307337421	4.5095361341569316	2.3364599369462287	2.968583282532562	1.7286648552567043
43.482917005420475	4.1203272736949925	4.59765788942318	2.378743549628342	3.015743483028783	1.7620361724349425
43.6791023696094	4.194783578874728	4.687910000060796	2.421989423519892	3.0638737606871604	1.796199994969065
43.876172879040936	4.270943321994071	4.780350865642824	2.466222561043508	3.1129971979393534	1.8311777856842881
44.074132527295866	4.348850851529301	4.8750406665931285	2.511468693340888	3.163137497487765	1.8669916584843964
44.27298532597312	4.428551805176774	4.972041423737953	2.557754303712232	3.2143190008166904	1.9036644001093712
44.4727353047711	4.5100931510979105	5.071417060019878	2.6051066518845007	3.2665667073120614	1.9412194926868955
44.67338651156932	4.593523230600473	5.173233464455337	2.6535537991299454	3.319906294010218	1.9796811371033214
44.87494301251043	4.678891802308764	5.2775585584284155	2.7031246342716617	3.3743641359925114	2.019074277232547
45.077408892082616	4.766250087881671	5.384462364404061	2.753848900611785	3.429967327459347	2.0594246250515917
45.28078825320239	4.855650819333263	5.494017077165497	2.805757223811249	3.4867437034987505	2.1007586866786747
45.48508521729771	4.947148288020753	5.6062971376667665	2.858881140761496	3.54472186257674	2.1431037893777174
45.69030392439153	5.040798395357417	5.721379309609167	2.9132531294902906	3.6039311897795883	2.1864881095534607
45.89644853318565	5.136658705321144	5.8393427588493285	2.968906640131443	3.6644018808300443	2.2309407017909475
46.10352322114504	5.234788498827143	5.960269135746809	3.025876127007428	3.726164966907586	2.276491528971955
46.31153218458247	5.335248830026743	6.08424266057323	3.0841970818677935	3.7892523403031895	2.32317149351678
46.52047963874354	5.438102584623392	6.211350212102798	3.143906068322421	3.853696780933471	2.3710124697908244
46.73036981789212	5.543414540266875	6.341681419511049	3.2050407575217816	3.91953198375874	2.420047337730307
46.94120697539615	5.651251429109797	6.475328757719234	3.2676399651305146	3.986792587116896	2.4703100177291555
47.152995383813824	5.761682002620668	6.6123876463122215	3.3317436896450277	4.0555142020288	2.5218355068462817
47.3657393349802	5.874777098723489	6.752956552189777	3.3973931521073126	4.12573344249685	2.5746599163727675
47.579443140094114	5.990609711368603	6.897137096083005	3.464630837272705	4.1974879568368415	2.6288205108353453
47.79411112980562	6.109255062619459	7.0450341631149245	3.5335005362825123	4.270816460085072	2.684355748474759
48.009747654303695	6.230790677359907	7.196756017547443	3.6040473909110924	4.345758767512737	2.741305323266684
48.226357083404416	6.355296460725462	7.352414421898172	3.6763179394351604	4.422355829300401	2.7997102085582606
48.44394380663951	6.48285477835187	7.512124760610668	3.7503601642108224	4.50064976640092	2.8596127023690614
48.66251223334531	6.613550539571838	7.676006168442849	3.826223540999228	4.5806839076487815	2.9210564744384606
48.882066792752106	6.74747128366271	7.844181663794866	3.9039590901400354	4.662502828158515	2.9840866150835508
49.102611934073884	6.8847072692653395	8.016778287157363	3.983619429619126	4.746152389050114	3.048749685952014
49.32415212659853	7.025351567106661	8.193927244905229	4.0652588301293076	4.8316797785724575	3.1150937727380112
49.546691859778356	7.169500156153528	8.375764058650505	4.148933272188298	4.919133554656513	3.183168539951383
49.770235643321115	7.317252023332896	8.562428720389807	4.2347005054086235	5.008563688965963	3.253025287820377
49.99478800728135	7.468709266963451	8.754065853687603	4.322620109996516	5.10002161249803	3.324717011421103
50.22035350215222	7.623977204046386	8.950824881137011	4.412753560576599	5.193560262788448	3.3982984621265424
50.44693669895773	7.783164481564678	9.152860198377862	4.505164292435185	5.2892341327950945	3.473826211471315
50.6745421893453	7.946383191967799	9.360331354936399	4.5999177702859155	5.387099321510492	3.5513587175368597
50.90317458567889	8.113748992986382	9.573403242167103	4.697081559644593	5.4872135863721025	3.6309563939602305
51.13283852113242	8.285381231977697	9.792246288613526	4.796725400946764	5.589636397553873	3.712681681682715
51.36353864978367	8.461403074961876	10.017036663088364	4.898921286493509	5.694428994190001	3.7965991235531957
51.5952796467086	8.641941640569078	10.247956485803112	5.003743540362402	5.8016544426212056	3.882775441904479
51.82806620807608	8.827128139046911	10.485194047887257	5.111268901393124	5.911377696737851	3.9712796192373694
52.06190305124306	9.017098016612854	10.728944039666237	5.221576609387368	6.023665660498952	4.062182982138951
52.29679491485018	9.21199110528078	10.979407788052015	5.334748494642971	6.138587252717869	4.155559288584052
52.53274655891777	9.411951778457889	11.23679350345431	5.450869070972946	6.25621347418892	4.251484818750106
52.76976276494234	9.617129112521651	11.501316536617178	5.570025632349698	6.376617477278116	4.350038469513168
53.00784833599346	9.82767705460787	11.773199645798366	5.692308353326434	6.499874638029657	4.451301852785486
53.247008096811065	10.043754596901518	12.052673274748013	5.817810393400563	6.6260626309353565	4.555359397842121
53.487246893903304	10.265525957676124	12.339975841961847	5.9466280054713625	6.755261506429713	4.662298457836598
53.72856959564467	10.4931607693646	12.635354041671437	6.0788606485838335	6.8875537712547485	4.772209420676867
53.97098109237471	10.726834273969365	12.939063157112926	6.214611105124032	7.02302447178312	4.88518582444331
54.214486296497086	10.966727526097273	13.251367386593568	6.353985602667641	7.1617612804293795	5.001324477575496
54.45909014257917	11.213027603967836	13.572540182909256	6.497093940669407	7.303854585270945	5.1207255840118595
54.70479758745201	11.465927828684183	13.902864606723579	6.64404962220966	7.449397583013703	5.24349287351477
54.95161361031079	11.725627992182503	14.24263369449962	6.794969991010537	7.598486375415829	5.369733737411737
55.199543212815705	11.992334594158963	14.592150841633202	6.949976373943521	7.751220069342962	5.49955936999588
55.44859141919337	12.266261088392358	14.951730201465555	7.109194229280095	7.907700880567137	5.633084915824142
55.69876327633859	12.547628138863864	15.32169710086715	7.2727533009136165	8.068034241486744	5.770429623197703
55.95006385391666	12.836663886072017	15.702388473160545	7.440787778835116	8.232328912921144	5.9117170040928695
56.202498244466085	13.133604223988016	16.09415330909425	7.613436466102155	8.400697100129353	6.057075000823456
56.45607156350179	13.438693088120388	16.497353126756856	7.790842952626927	8.573254573252681	6.20663615977122
56.71078894961876	13.75218275513733	16.91236246119952	7.97315579603765	8.750120792342395	6.360537812460466
56.96665556459621	14.074334154577418	17.339569374719453	8.16052870996614	8.931419037180623	6.518922264339802
57.22367659350217	14.405417193144576	17.779375988690152	8.353120760036749	9.117276542056102	6.681936991626048
57.48185724479855	14.745711092149966	18.2321990379327	8.551096567956499	9.30782463575528	6.8497348465654895
57.74120275044669	15.095504738662854	18.698470448652802	8.754626524016404	9.503198886936243	7.0224742714837
58.0017183660134	15.455097050969826	19.1786379409945	8.963887008391337	9.703539255115846	7.200319522078681
58.263409370777445	15.82479735897213	19.673165657365104	9.179060621660087	9.908990247558657	7.383440900327723
58.52628106783654	16.204925800169253	20.18253481767357	9.400336424883056	10.119701082228465	7.572014997483746
58.79033878421481	16.595813731914077	20.70724440274415	9.62791018976554	10.33582585712062	7.76622494762959
59.05558787097075	16.99780416065456	21.247811867171507	9.861984659267677	10.557523726229965	7.966260692262324
59.32203370330562	17.411252188932842	21.80477388302258	10.102769819174785	10.78495908242416	8.172319256440067
59.58968168067246	17.836525480889595	22.378687115742345	10.350483181136267	11.01830174751879	8.384605037032589
59.858537226885424	18.274004747121296	22.970129033818477	10.605350077653327	11.2577271698604	8.603330103627421
60.12860579022972	18.724084249764253	23.579698753722074	10.867603969572892	11.503416629760475	8.82871451270428
60.39989284357203	19.187172328669153	24.20801792183311	11.137486766689072	11.755557453044549	9.06098663569021
60.672403884471414	19.663691949654478	24.85573163499245	11.415249161983324	12.01434323318745	9.300383501573933
60.9461444352907	20.15408127578557	25.52350940156365	11.701150980200723	12.279974062264216	9.547151154746302
61.221120043308396	20.658794262769085	26.21204614487844	11.995461541361008	12.55265677120369	9.80154502879612
61.497336280831135	21.178301279487393	26.92206325104985	12.29846003993011	12.832605179690486	10.06383033704187
61.77479874530655	21.713089754884827	27.654309663284756	12.610435940359922	13.120040356149008	10.334282480585747
62.05351305943674	22.263664852330788	28.409563024850648	12.931689389739697	13.415190888274305	10.613187474735382
62.3334848712922	22.830550172755416	29.188630873064017	13.26253164841685	13.718293164498636	10.900842394653333
62.61471985442627	23.41428848786158	29.99235188667827	13.603285539295138	14.029591666974065	11.197555841244824
62.89722370799012	24.01544250479126	30.821597189258245	13.954285916841494	14.349339276473582	11.503648428130841
63.181002156848244	24.634595663662903	31.677271711209453	14.315880156630964	14.677797589800914	11.819453290872481
63.46606095169445	25.27235296956609	32.56031561326576	14.688428666352314	15.015237250261453	12.14531661942097
63.752405869168435	25.929341860490943	33.47170577444403	15.072305419421994	15.36193829172926	12.481598215005985
64.0400427119728	26.606213112954624	34.41245734750063	15.467898512154843	15.718190496933364	12.828672072602718
64.32897730899067	27.303641787083432	35.38362538526427	15.875610745643375	16.084293770624797	13.186926990285858
64.61921551540384	28.022328212836772	36.3863065411832	16.295860233555317	16.460558528276728	13.556767206740442
64.91076321281136	28.762999019496174	37.421640847764635	16.72908103701905	16.847306100935207	13.938613068375327
65.20362630934878	29.526408210315157	38.49081357670663	17.17572382795236	17.244869157115428	14.332901727481929
65.49781073980783	30.31333828447153	39.59505718471566	17.636256582158666	17.653592142304795	14.740087872986422
65.79332246575679	31.124601408592316	40.735653349199325	18.11116530365643	18.07383173705997	15.160644495419712
66.09016747566115	31.96104064013311	41.91393509831391	18.600954781692266	18.505957334410386	15.595063687819394
66.38835178500506	32.823531205125086	43.1312890399771	19.106149382089797	18.95035153748392	16.04385748434412
66.68788143641322	33.7129818327878	44.38915769477332	19.62729387455081	19.40741067831224	16.50755873859995
66.98876249977336	34.63033614984136	45.68904193791958	20.164954297634257	19.877545358752684	16.986722043514067
67.29100107235912	35.576574137227254	47.032503555703464	20.719718863371043	20.361181014479133	17.48192469500943
67.59460327895378	36.552713652365775	48.42116792218078	21.29219890327257	20.858758503304436	17.99376770161695
67.89957527197429	37.55981201993668	49.856726801994085	21.883029857944518	21.370734718649995	18.52287684243492
68.20592323159589	38.59896769465308	51.34094128594644	22.49287231230862	21.8975832296468	19.06990377584718
68.51365336587746	39.67132199939131	52.87564486563464	23.12241307879659	22.439794948865245	19.63552720160606
68.8227719108873	40.77806094233394	54.46274665454153	23.772366330807323	22.997878829082996	20.220454079051628
69.13328513082942	41.92041711703294	56.10423476276627	24.443474788942247	23.572362590388483	20.82542090440392
69.44519931817058	43.09967168937827	57.80217983332371	25.13651096272169	24.163793479125914	21.451195050034386
69.75852079376776	44.31715647568057	59.55873874814621	25.852278450441908	24.772739060012757	22.098576169102053
70.07325590699625	45.574256116447415	61.37615851263536	26.591613300170774	25.399788043250616	22.76839766882836
70.38941103587835	46.87241035039736	63.25678032770859	27.355385434866538	26.04555114796192	23.461528256096393
70.70699258721257	48.21311639382563	65.20304385916882	28.14450014502691	26.71066200393874	24.178873559068172
71.02600699670347	49.59793143034911	67.21749171441027	28.959899651982987	27.39577809347877	24.921377828839542
71.34646072909214	51.02847521666836	69.3027741373453	29.802564745779442	28.101581735024762	25.690025725413953
71.66836027828712	52.50643280993862	71.46165393271929	30.673516501185652	28.828781110922346	26.48584419231391
71.99171216749609	54.03355742297549	73.69701163190707	31.573818075826033	29.578111341068485	27.309904424666563
72.31652294935795	55.61167341355058	76.01185091257939	32.50457659480388	30.350335605056692	28.163323935623463
72.6427992060757	57.242679414612326	78.40930428572344	33.466945126078336	31.14624631468743	29.047268726422168
72.97054754954976	58.92855161236994	80.89263906392029	34.462124751425385	31.966666339780694	29.962955565598207
73.29977462151207	60.67134717985533	83.46526362580892	35.491366737689184	32.81245028940843	30.91165438317781
73.6304870936605	62.47320787374279	86.13073399205598	36.55597481376018	33.68448585167825	31.894690786117962
73.96269166779423	64.33636380256993	88.89276072982294	37.65730755875116	34.58369519455327	32.91344870138438
74.29639507594946	66.26313737549323	91.75521620270499	38.796780906796464	35.511036431006396	33.969373153807304
74.63160408053585	68.25594744011417	94.72214218464848	39.97587077515053	36.46750515142759	35.063973185693996
74.96832547447359	70.3173136198009	97.79775785759098	41.19611582164476	37.45413602675455	36.198824926372836
75.30656608133104	72.44986086004711	100.98646821282048	42.4591203382754	38.47200448579644	37.37557481916552
75.64633275546291	74.65632419520252	104.29287287821242	43.76655728846489	39.522228470423215	38.59594301541438
75.98763238214934	76.93955374640016	107.72177539399493	45.12017149511663	40.605970272336585	39.86172694354519
76.33047187773535	79.30251996312685	111.27819296138009	46.52178298791269	41.724438455893555	41.17480506394222
76.67485818977094	81.74831912078018	114.96736668973547	47.973290517928184	42.87888987084682	42.537140818939676
77.02079829715196	84.28017908744171	118.79477236909884	49.47667524885003	44.07063175974879	43.95078678955737
77.36829921026147	86.90146537434971	122.76613179695146	51.03400463386454	45.30102396480021	45.41788906977511
77.71736797111188	89.61568748447243	126.88742468945831	52.64743648860635	46.57148123910069	46.940691871084375
78.06801165348759	92.42650557493604	131.16490120915108	54.31922327037895	47.883475667436784	48.52154236974296
78.42023736308833	95.33773744990398	135.6050951427164	56.05171657490365	49.23853920279563	50.16289581055527
78.77405223767327	98.35336590145076	140.21483776533745	57.84737186244085	50.63826632332062	51.867320881613225
79.1294634472055	101.47754641641617	145.00127242870053	59.70875342572619	52.08431681740795	53.63750537515911
79.48647819399743	104.71461526927665	149.9718699134004	61.638539612661475	53.578418702149065	55.47626215101984
79.84510371285673	108.06909802089221	155.13444458816153	63.63952831815021	55.12237128262181	57.3865354195597
80.20534727123292	111.54571844544814	160.49717142044943	65.71464275941277	56.71804835940495	59.37140736236955
80.56721616936468	115.14940790798539	166.06860388641965	67.86693755042953	58.36740159164077	61.43410511009988
80.93071774042775	118.88531521725713	171.85769283066824	70.09960509231101	60.07246402390017	63.57800809794636
81.29585935068353	122.75881697853492	177.87380632896875	72.41598229653894	61.83535378529141	65.8066558201674
81.66264839962837	126.77552847471433	184.1267506106178	74.81955766030038	63.65827797000388	68.12375600716545
82.03109232014356	130.94131510311226	190.62679210031936	77.31397871249342	65.54353670837294	70.53319324891069
82.40119857864588	135.26230439877776	197.3846806432869	79.90305985197936	67.4935274390437	73.03903809128282
82.77297467523896	139.74489867590458	204.4116739805096	82.59079059969818	69.51074939241823	75.64555663233334
83.14642814386524	144.39578832141316	211.71956354566015	85.38134428782456	71.59780829662587	78.3572206477617
83.52156655245865	149.22196577633198	219.3207016592317	88.27908721046796	73.75742131764378	81.17871827674946
83.89839750309798	154.2307402421349	227.22803020036886	91.28858826235782	75.99242224655715	84.11496530088708
84.27692863216095	159.42975315296954	235.45511084042988	94.41462909263913	78.30576694671984	87.1711170509244
84.6571676104789	164.82699445543403	244.01615692954093	97.6622148036468	80.70053907444472	90.35258097904591
85.03912214349228	170.43081974043153	252.92606713115856	101.03658522506029	83.17995608857044	93.6650299350482
85.42279997140682	176.24996827482994	262.2004609058131	104.54322679668194	85.74737556383967	97.11441618963342
85.80820886935034	182.29358198277723	271.8557159521404	108.18788509475755	88.40630182484014	100.70698624773472
86.19535664753032	188.57122542973914	281.90900771902795	111.97657803823263	91.16039291749114	104.44929650017718
86.58425115139221	195.0929068657999	292.3783511101314	115.91560981541188	94.013467937034	108.34822976397538
86.97490026177834	201.86910038581954	303.2826445090816	120.01158557059503	96.96951473081624	112.4110127635721
87.36731189508771	208.9107692726207	314.64171626271076	124.27142689734096	100.03269799739095	116.64523461110498
87.76149400343635	216.22939058609933	326.47637376604285	128.70238818246438	103.20736780314033	121.05886634501678
88.1574545748185	223.83698107198106	338.8084553034545	133.31207385258887	106.49806853916144	125.6602815914251
88.55520163326847	231.74612446303786	351.6608848104134	138.10845657465944	109.90954834264639	130.45827841739384
88.95474323902323	239.9700002522589	365.05772972707996	143.09989646732345	113.44676900909181	135.46210244743324
89.3560874886858	248.52241402288345	379.0242621309204	148.29516138119598	117.1149164209914	140.68147132115269
89.75924251538929	257.41782942277626	393.5870233414792	153.7034483120405	120.91941152342743	146.12660057394652
90.1642164889617	266.6714018787121	408.7738922081442	159.33440601439673	124.86592187501364	151.8082310293683
90.5710176160915	276.2990141490641	424.61415729975806	165.19815888477214	128.96037380807005	157.73765779466416
90.97965414049393	286.31731382220147	441.1385932323586	171.30533219124968	133.20896523092054	163.92676095920507
91.39013434307812	296.74375287163565	458.3795413850562	177.66707873048261	137.61817910849956	170.3880381026202
91.80246654211473	307.5966293872551	476.37099526893826	184.2951069939268	142.19479765889724	177.13463872336723
92.21665909340474	318.8951316093527	495.1486908314315	191.20171093892137	146.94591730795807	184.18040070782706
92.63272039044861	330.659384398853	514.7502019978958	198.39980145432224	151.87896444139741	191.53988896913987
93.05065886461644	342.91049828432335	535.2150417670555	205.90293963064943	157.00171200304612	199.22843638788015
93.4704829853188	355.67062123853	556.5847692019436	213.72537193449148	162.32229698423595	207.26218720500333
93.89220126017842	368.96299334267997	578.9031026771771	221.88206741033542	167.8492388572252	215.6581430151936
94.31582223520253	382.81200450761935	602.2160397657353	230.38875702827622	173.5914590040755	224.43421152907996
94.74135449495606	397.24325543200194	626.5719841752154	239.26197530748337	179.55830120026332	233.60925827805121
95.1688066627356	412.28362198676933	652.0218801666593	248.51910435826912	185.7595532101537	243.20316144894286
95.59818740074422	427.9613232304434	678.619354920661	258.1784204843534	192.20546956129715	253.2368700465769
96.02950541026688	444.305993265735	706.4208693404777	268.25914350706796	198.90679556283325	263.7324655963167
96.46276943184684	461.3487571692268	735.4858778184214	278.7814889747589	205.87479263940003	274.7132276157663
96.89798824546277	479.1223112308623	765.8769975194095	289.76672343640814	213.12126505799816	286.2037030927416
97.33517067070672	497.66100776359644	797.6601877778746	301.2372229672368	220.65858812496975	298.2297802289051
97.77432556696273	517.0009447503069	830.9049402396106	313.21653514625007	228.49973794370666	310.8187667222587
98.21546183358649	537.1800606193115	865.6844804128677	325.7294446989678	236.65832281310767	323.9994728839859
98.65858841008557	558.2382344534653	902.0759813554092	338.8020430339915	245.14861637323924	337.8022998958978
99.1037142763007	580.2173919553109	940.1607902472931	352.4618019095255	253.98559259200323	352.2593335493697
99.55084845258764	603.1616175123634	980.0246686657645	366.7376514916335	263.18496269857155	367.40444380872697
100.0	627.117272730066	1021.7580474183657	381.66006307322135	272.76321418428233	383.27339059349094


==> data/exp/manifold-stability/manifold-evolution-cifar10-vgg16.dat <==
samples	lsd	cil	cih
0	332.0974773051993	329.98438831361915	334.2105662967794
1	422.6068335332795	408.4009262459158	436.81274082064317
2	546.8438508647462	542.2616298996919	551.4260718298004
3	392.18850816217054	384.97004018799703	399.40697613634404
4	423.0943762277858	412.04356792033366	434.14518453523795
5	283.30516117444074	278.4472394558725	288.163082893009
6	236.7271235549112	230.40357140507206	243.05067570475035
7	214.634092055115	207.80283865927098	221.465345450959
8	162.60863341755814	158.08771115674878	167.1295556783675
9	140.37440130635213	134.30870288143456	146.4400997312697
10	134.29679080349229	129.77556013984935	138.81802146713522
11	97.0396202877496	94.27030681341755	99.80893376208165
12	34.406666750832194	31.986361744511935	36.82697175715246
13	8.065824136247429	6.6884794390993605	9.443168833395497


==> data/exp/manifold-stability/manifold-evolution-cifar100-vgg16.dat <==
samples	lsd	cil	cih
0	251.440777443347	249.43433369396178	253.44722119273223
1	342.2520431497349	332.60545975706344	351.89862654240636
2	478.39684703708946	475.000443160241	481.7932509139379
3	350.6449815242923	346.46831990758756	354.821643140997
4	391.6116076096786	385.843499047961	397.3797161713961
5	250.23748412702543	244.46637799970128	256.0085902543496
6	214.58738115346333	207.5362724438902	221.63848986303645
7	216.57550771523398	205.42796869591024	227.72304673455773
8	128.50853428841506	124.31146112164957	132.70560745518057
9	77.68815480510513	72.58466454889621	82.79164506131404
10	51.72600628625688	46.75064999299862	56.70136257951515
11	40.0689670436265	36.68103906823821	43.45689501901479
12	4.230642996853171	2.9562103457979685	5.505075647908374
13	6.42790653052451	4.647125022256592	8.208688038792427


==> data/exp/manifold-stability/training-evolution-cifar10-resnet20.dat <==
samples	lsd	lsd_cil	lsd_cih	acc	acc_cil	acc_cih
0	34.463738763357746	32.74458433333216	36.18289319338333	70.1093	68.6838049224733	71.53479507752671
1	31.200644713667334	29.371985137081996	33.029304290252675	75.23049999999999	73.48614397390341	76.97485602609657
2	27.06984345629247	25.18968754900815	28.949999363576794	76.4101	74.58244931163189	78.23775068836811
3	26.079581359534064	23.346218504036287	28.81294421503184	77.5469	76.11793202690066	78.97586797309933
4	24.30141016515415	22.30345222683961	26.299368103468687	78.12989999999999	77.32764842557862	78.93215157442137
5	23.178063627879183	20.183808077438698	26.17231917831967	78.8388	78.10292151506137	79.57467848493864
6	22.082183722086874	20.36723729567334	23.797130148500408	79.796	78.49613000280175	81.09586999719826
7	20.869522287451193	18.794830968335045	22.94421360656734	79.3556	78.36306399994842	80.34813600005157
8	20.951617904588026	18.98467096835343	22.918564840822622	80.59970000000001	79.67046908428561	81.52893091571441
9	21.836392624069536	20.045549049678502	23.62723619846057	80.126	78.87020271913184	81.38179728086817
10	21.54684924618167	19.320700027984696	23.77299846437864	81.10059999999999	80.26291455258888	81.93828544741109
11	20.964845765793118	18.35892951120961	23.570762020376627	81.10639999999998	80.44479522730832	81.76800477269164
12	21.864992075846168	20.066996506215343	23.662987645476992	81.24600000000001	80.198081597465	82.29391840253501
13	22.150959907548412	20.32589899599632	23.976020819100505	81.8759	81.30602473921697	82.44577526078304
14	20.688670332842474	17.905747833810253	23.471592831874695	82.458	81.96931664061916	82.94668335938084
15	20.473799942134	18.385369015730113	22.56223086853789	82.6542	81.92691736264455	83.38148263735546
16	19.490612360332797	16.85659185421936	22.124632866446234	83.2042	82.57046183221684	83.83793816778316
17	18.76143925013022	16.635605859193348	20.887272641067092	83.0507	82.46664627704139	83.63475372295862
18	18.922221133708298	17.39583753210696	20.448604735309637	83.08869999999999	82.10932464313912	84.06807535686086
19	19.11747816094661	17.25580526323572	20.9791510586575	83.4542	83.12820668241405	83.78019331758595
20	17.377320553564473	15.842081023192424	18.912560083936523	83.53810000000001	82.80408839408696	84.27211160591307
21	18.40682165521967	16.20309345887851	20.61054985156083	83.1717	82.67744486201863	83.66595513798137
22	19.700903920076684	17.534793627906026	21.86701421224734	82.7705	81.97424885230872	83.56675114769128
23	18.384021905213228	16.788655476618707	19.979388333807748	83.4345	82.90896450496956	83.96003549503044
24	17.849086596544144	16.48154821488059	19.216624978207697	83.54389999999998	82.77024818287252	84.31755181712744
25	18.080964717972588	16.278219686502517	19.88370974944266	83.8095	82.80965747276399	84.80934252723601
26	17.308826221617572	14.699998438339115	19.91765400489603	84.1474	83.52433226694164	84.77046773305837
27	16.00150090472845	14.330560249685059	17.67244155977184	84.6368	84.18959318360307	85.08400681639692
28	16.11079113355244	13.853264616216565	18.368317650888315	84.96369999999999	84.45815570972974	85.46924429027024
29	15.784475197946733	13.489068840893477	18.07988155499999	84.8937	83.97339133151468	85.81400866848531
30	16.28674205263159	13.417586831597927	19.15589727366525	84.95309999999999	84.17154648837379	85.73465351162619
31	15.581223942455258	13.572792518222093	17.589655366688422	85.1875	84.56255611321986	85.81244388678014
32	15.348372329029738	13.183496908768273	17.513247749291203	85.1904	84.2592481312743	86.12155186872569
33	15.475682972308912	13.93297613921484	17.018389805402983	85.30839999999998	84.6632710987192	85.95352890128075
34	14.22524946288171	11.901536732854675	16.548962192908743	85.50680000000001	85.139676310576	85.87392368942403
35	15.23223296458903	13.82020145929403	16.644264469884032	85.52430000000001	85.1239594338202	85.92464056617982
36	14.291724327140713	12.373705219958289	16.209743434323137	85.54390000000001	85.12740322444742	85.9603967755526
37	14.370322855354871	12.80440546197424	15.936240248735503	85.7227	85.41020571172486	86.03519428827515
38	13.540624732789857	11.701616068110916	15.379633397468798	85.7061	85.41267641989195	85.99952358010806
39	13.186514199272105	11.446824067732242	14.926204330811968	85.73240000000001	85.42416864103915	86.04063135896088
40	13.864345439614159	12.897207932262415	14.831482946965902	85.7294	85.48943963516541	85.96936036483459
41	14.518081237185779	12.72232809040109	16.31383438397047	85.72370000000001	85.45004385357383	85.99735614642618
42	14.305378596495649	12.446373903539232	16.164383289452065	85.709	85.45990012586488	85.95809987413513
43	13.71078540127244	12.060867403376932	15.36070339916795	85.7471	85.47698491366744	86.01721508633257
44	13.272471404952375	11.363620628917777	15.181322180986973	85.71690000000001	85.41953783764339	86.01426216235663
45	13.536899308868385	11.591540773598892	15.482257844137878	85.7158	85.42845430903174	86.00314569096827
46	14.244557118634216	13.142413185666456	15.346701051601976	85.7354	85.4836197807373	85.9871802192627
47	13.797333114270703	11.474788218964314	16.119878009577093	85.7187	85.43460037856273	86.00279962143726
48	13.278783035979506	11.60215007594174	14.955415996017273	85.75789999999999	85.46176465586085	86.05403534413914
49	14.060643688034379	12.674891112209275	15.446396263859482	85.73150000000001	85.43786828233445	86.02513171766557
50	13.02746134695912	11.136870582535208	14.918052111383032	85.78130000000002	85.52619793617714	86.03640206382289
51	13.824420957405717	12.272302414909987	15.376539499901448	85.79310000000001	85.53638725080438	86.04981274919564
52	13.318004182187163	11.832280978853822	14.803727385520505	85.74810000000001	85.46851358540289	86.02768641459713
53	13.350216465483616	11.723663228044236	14.976769702922995	85.78710000000001	85.49980450017013	86.07439549982989
54	13.257677760976685	11.172820810158624	15.342534711794746	85.73830000000001	85.44353439094454	86.03306560905548
55	13.089980384639807	11.788526372249343	14.39143439703027	85.77340000000001	85.46163776939565	86.08516223060437
56	12.285583079870992	10.247717900676516	14.323448259065469	85.7499	85.4168323323919	86.08296766760809
57	13.336204693609409	12.051104218182816	14.621305169036	85.7665	85.49752193104852	86.03547806895146
58	12.794577161668984	11.10773961423108	14.481414709106888	85.78439999999999	85.52402144407803	86.04477855592195
59	12.747656887891745	10.199815370819053	15.295498404964437	85.77450000000002	85.47686780036851	86.07213219963153
60	11.72254873448485	9.795293265328242	13.649804203641457	85.78889999999998	85.47475177999414	86.10304822000583
61	13.082069560393776	11.797131397818722	14.36700772296883	85.8467	85.54969357798774	86.14370642201226
62	11.747631901484223	9.694149017041605	13.80111478592684	85.7998	85.5158553170116	86.08374468298841
63	12.222111817680613	10.350156120547421	14.094067514813805	85.8017	85.54375746443027	86.05964253556972
64	12.560691222000063	10.899411793822946	14.22197065017718	85.8155	85.53282570610287	86.09817429389713
65	12.982834370627591	12.040364379413983	13.9253043618412	85.8505	85.55540724574367	86.14559275425633
66	12.710797874924166	10.806696732340052	14.61489901750828	85.8583	85.62033071644362	86.09626928355638
67	11.72628785433961	10.97796476338781	12.47461094529141	85.8213	85.5484191066053	86.0941808933947
68	12.15986086205131	10.525067594633372	13.794654129469249	85.82509999999999	85.5317071738357	86.11849282616429
69	11.039456325709775	9.661416880397326	12.417495771022224	85.8506	85.58761118351885	86.11358881648115
70	11.885283279189846	10.253540707904385	13.517025850475306	85.8184	85.53120503582481	86.10559496417518
71	12.499231557658707	10.729621935956843	14.268841179360571	85.8389	85.56388985004286	86.11391014995714
72	11.888312770108465	9.891284049919856	13.885341490297074	85.834	85.55044248949898	86.11755751050103
73	11.297562912106535	9.45226034833761	13.14286547587546	85.85159999999999	85.57598404979743	86.12721595020255
74	12.57126069978079	10.448313803876784	14.694207595684796	85.8193	85.54401577043176	86.09458422956824
75	11.504834518838503	9.38276286454783	13.626906173129177	85.8731	85.59597082389962	86.15022917610037
76	11.548037835088147	9.922253312982608	13.173822357193686	85.84469999999999	85.55767885322153	86.13172114677845
77	12.244887447962714	10.355107559660265	14.134667336265164	85.8866	85.6196259602879	86.1535740397121
78	12.244133026586697	10.978350408373377	13.509915644800017	85.8818	85.61919175806645	86.14440824193355
79	11.377610250546079	10.065217196316514	12.690003304775644	85.89469999999999	85.65758430031714	86.13181569968283
80	11.712664789521567	9.531896499378952	13.893433079664181	85.89939999999999	85.66727441495529	86.13152558504468
81	11.505943547999433	9.996377850889791	13.015509245109074	85.89169999999999	85.5876176939813	86.19578230601867
82	11.452177652486318	9.60519444319005	13.299160861782587	85.8789	85.56069646188463	86.19710353811537
83	11.402516471123315	9.79142724512516	13.01360569712147	85.88660000000002	85.62328139737339	86.14991860262664
84	11.574284136872498	9.63507250616466	13.513495767580336	85.8828	85.59095278811274	86.17464721188726
85	11.554471099296318	9.749804104085234	13.359138094507403	85.871	85.56959494984127	86.17240505015872
86	12.431139134002033	10.687284692371545	14.17499357563252	85.87700000000001	85.60753673602785	86.14646326397217
87	11.957925478140721	10.045018757732116	13.870832198549326	85.8847	85.6044805389975	86.16491946100248
88	11.72736390807459	10.345858969673744	13.108868846475437	85.92859999999999	85.65462662907768	86.2025733709223
89	10.998612885257128	9.501625486641757	12.495600283872498	85.877	85.59507410008975	86.15892589991024
90	11.32528384973595	9.424768979516921	13.225798719954978	85.9298	85.61739176648551	86.24220823351449
91	11.762419544727852	10.421904056986056	13.102935032469647	85.8955	85.59970365750131	86.19129634249869
92	11.25527725569049	9.574625411673194	12.935929099707787	85.9131	85.62316813885516	86.20303186114484
93	10.799462887079159	8.711183537276074	12.887742236882243	85.88969999999999	85.5848669420659	86.19453305793408
94	10.548127658991778	8.365062345017195	12.73119297296636	85.9112	85.61075740773263	86.21164259226735
95	10.361617582202182	9.046870672117675	11.67636449228669	85.88589999999999	85.5928900589678	86.17890994103219
96	10.456584033599665	8.837615775245283	12.075552291954047	85.9035	85.60189794084783	86.20510205915215
97	10.791602044051544	9.427059574667155	12.156144513435933	85.95990000000002	85.65890038690658	86.26089961309346
98	10.457836696086348	9.090909533648595	11.8247638585241	85.9326	85.65285872345612	86.21234127654387
99	11.096256029096494	9.434201552532905	12.758310505660084	85.89959999999999	85.58541909806955	86.21378090193043


==> data/exp/manifold-stability/training-evolution-cifar10-vgg16.dat <==
samples	lsd	lsd_cil	lsd_cih	acc	acc_cil	acc_cih
0	33.80251126181245	32.84825510683969	34.75676741678521	70.1093	68.6838049224733	71.53479507752671
1	29.890167877820396	27.63801718441769	32.1423185712231	75.23049999999999	73.48614397390341	76.97485602609657
2	25.44292773783475	23.727003349111047	27.158852126558454	76.4101	74.58244931163189	78.23775068836811
3	25.083735414901632	23.422450067537152	26.745020762266112	77.5469	76.11793202690066	78.97586797309933
4	22.921701666796753	20.628478250956853	25.214925082636654	78.12989999999999	77.32764842557862	78.93215157442137
5	20.85309548598072	17.657304982269228	24.048885989692213	78.8388	78.10292151506137	79.57467848493864
6	19.490966672508737	17.079504952606246	21.902428392411228	79.796	78.49613000280175	81.09586999719826
7	19.77722019921431	17.830586021149593	21.723854377279025	79.3556	78.36306399994842	80.34813600005157
8	19.727672467224856	16.9881305607174	22.46721437373231	80.59970000000001	79.67046908428561	81.52893091571441
9	20.2670561866502	18.07276816860846	22.461344204691944	80.126	78.87020271913184	81.38179728086817
10	21.08508465762411	19.199534740136418	22.970634575111806	81.10059999999999	80.26291455258888	81.93828544741109
11	18.89488419404018	16.80724016882321	20.98252821925715	81.10639999999998	80.44479522730832	81.76800477269164
12	21.419780067727405	19.002173219349558	23.837386916105253	81.24600000000001	80.198081597465	82.29391840253501
13	18.109514501478987	15.770308890183792	20.448720112774183	81.8759	81.30602473921697	82.44577526078304
14	17.679299684760466	15.115552556663143	20.243046812857788	82.458	81.96931664061916	82.94668335938084
15	19.154180253130086	16.864522175599635	21.443838330660537	82.6542	81.92691736264455	83.38148263735546
16	17.59993860509465	15.309648486224097	19.890228723965205	83.2042	82.57046183221684	83.83793816778316
17	17.694913342460307	14.75333575028597	20.636490934634644	83.0507	82.46664627704139	83.63475372295862
18	17.488381434142603	15.531129792010027	19.44563307627518	83.08869999999999	82.10932464313912	84.06807535686086
19	16.595814796323094	14.205104598168704	18.98652499447748	83.4542	83.12820668241405	83.78019331758595
20	16.29706691827055	15.088851231104908	17.50528260543619	83.53810000000001	82.80408839408696	84.27211160591307
21	16.42049764082928	13.997977315632609	18.843017966025947	83.1717	82.67744486201863	83.66595513798137
22	17.779255783127397	15.244044910801671	20.314466655453124	82.7705	81.97424885230872	83.56675114769128
23	15.261121233779729	14.292970689333584	16.229271778225872	83.4345	82.90896450496956	83.96003549503044
24	16.848460119002645	15.113649607788648	18.583270630216642	83.54389999999998	82.77024818287252	84.31755181712744
25	14.750962326633228	12.778198867800672	16.723725785465785	83.8095	82.80965747276399	84.80934252723601
26	14.028898742872476	12.125736164763456	15.932061320981497	84.1474	83.52433226694164	84.77046773305837
27	14.104265803821827	11.213790771709947	16.994740835933708	84.6368	84.18959318360307	85.08400681639692
28	13.230924410904839	11.247553016263097	15.21429580554658	84.96369999999999	84.45815570972974	85.46924429027024
29	13.528878741787869	11.00469629988649	16.05306118368925	84.8937	83.97339133151468	85.81400866848531
30	12.820972894540194	10.491901317840409	15.15004447123998	84.95309999999999	84.17154648837379	85.73465351162619
31	12.05347129507579	9.63273207606635	14.474210514085229	85.1875	84.56255611321986	85.81244388678014
32	12.782491076274317	9.84428862038235	15.720693532166283	85.1904	84.2592481312743	86.12155186872569
33	11.56414300830354	8.624048887090396	14.504237129516685	85.30839999999998	84.6632710987192	85.95352890128075
34	10.977611776444821	9.199201122370452	12.75602243051919	85.50680000000001	85.139676310576	85.87392368942403
35	10.444473749763448	7.149365409035252	13.739582090491645	85.52430000000001	85.1239594338202	85.92464056617982
36	11.791151481558867	9.426458547552317	14.155844415565417	85.54390000000001	85.12740322444742	85.9603967755526
37	11.621451911726464	9.004068232347159	14.238835591105769	85.7227	85.41020571172486	86.03519428827515
38	10.556166181900785	8.685393760585516	12.426938603216055	85.7061	85.41267641989195	85.99952358010806
39	11.39799466821357	9.100831945393255	13.695157391033886	85.73240000000001	85.42416864103915	86.04063135896088
40	10.347551120389301	8.373745136379046	12.321357104399556	85.7294	85.48943963516541	85.96936036483459
41	11.225175529001378	8.69861940493402	13.751731653068736	85.72370000000001	85.45004385357383	85.99735614642618
42	11.675976057478444	9.24877009059637	14.103182024360517	85.709	85.45990012586488	85.95809987413513
43	10.3319468427863	7.350829084065671	13.313064601506928	85.7471	85.47698491366744	86.01721508633257
44	10.407274573451012	9.84654192815395	10.968007218748074	85.71690000000001	85.41953783764339	86.01426216235663
45	9.631736325313366	6.859076422439468	12.404396228187263	85.7158	85.42845430903174	86.00314569096827
46	11.301296470782294	9.637265480442789	12.965327461121799	85.7354	85.4836197807373	85.9871802192627
47	10.964072148034006	8.86403554003245	13.064108756035562	85.7187	85.43460037856273	86.00279962143726
48	10.451672742962284	8.015365959075995	12.887979526848573	85.75789999999999	85.46176465586085	86.05403534413914
49	10.33296665032107	9.01719298906485	11.648740311577292	85.73150000000001	85.43786828233445	86.02513171766557
50	9.631737422965987	7.729472202311922	11.534002643620052	85.78130000000002	85.52619793617714	86.03640206382289
51	10.612126184098093	8.937229633512018	12.287022734684168	85.79310000000001	85.53638725080438	86.04981274919564
52	9.767636521155834	7.630171393556781	11.905101648754888	85.74810000000001	85.46851358540289	86.02768641459713
53	9.18203091704372	6.842480434423649	11.521581399663791	85.78710000000001	85.49980450017013	86.07439549982989
54	9.922204403543828	7.553863276187724	12.290545530899934	85.73830000000001	85.44353439094454	86.03306560905548
55	10.42582108238833	8.392258905175966	12.459383259600694	85.77340000000001	85.46163776939565	86.08516223060437
56	10.927940623601474	9.216813843736348	12.6390674034666	85.7499	85.4168323323919	86.08296766760809
57	10.837152807677825	8.78998804910762	12.88431756624803	85.7665	85.49752193104852	86.03547806895146
58	10.043202478945235	8.227852591604762	11.858552366285707	85.78439999999999	85.52402144407803	86.04477855592195
59	9.665841397916903	7.765377497062616	11.56630529877119	85.77450000000002	85.47686780036851	86.07213219963153
60	10.008866724327094	8.067063271560752	11.950670177093436	85.78889999999998	85.47475177999414	86.10304822000583
61	8.080269879590762	5.97405194795917	10.186487811222355	85.8467	85.54969357798774	86.14370642201226
62	9.638955076158412	7.659099998160373	11.618810154156451	85.7998	85.5158553170116	86.08374468298841
63	9.313690071642032	7.513546623660717	11.113833519623347	85.8017	85.54375746443027	86.05964253556972
64	9.595469937778095	7.425344890119812	11.765594985436378	85.8155	85.53282570610287	86.09817429389713
65	8.997463578102352	6.122455397842822	11.87247175836188	85.8505	85.55540724574367	86.14559275425633
66	9.449967904067986	7.741595928892719	11.158339879243252	85.8583	85.62033071644362	86.09626928355638
67	9.105430112521471	7.118736662576342	11.0921235624666	85.8213	85.5484191066053	86.0941808933947
68	9.278307097929511	7.826817751264607	10.729796444594417	85.82509999999999	85.5317071738357	86.11849282616429
69	9.473118132399549	6.84729177333481	12.098944491464287	85.8506	85.58761118351885	86.11358881648115
70	8.69784206207709	6.35225714931536	11.04342697483882	85.8184	85.53120503582481	86.10559496417518
71	8.92557924443584	6.744998059999585	11.106160428872094	85.8389	85.56388985004286	86.11391014995714
72	7.693529075064968	6.1154228017414525	9.271635348388484	85.834	85.55044248949898	86.11755751050103
73	7.767517518469655	5.428292278294738	10.106742758644572	85.85159999999999	85.57598404979743	86.12721595020255
74	8.577489415852128	7.179141168267286	9.97583766343697	85.8193	85.54401577043176	86.09458422956824
75	7.449331320255318	5.661663700849876	9.236998939660761	85.8731	85.59597082389962	86.15022917610037
76	8.076452990391385	6.977131260659323	9.175774720123446	85.84469999999999	85.55767885322153	86.13172114677845
77	8.24853440412259	6.0595194316017364	10.437549376643446	85.8866	85.6196259602879	86.1535740397121
78	8.886356033564704	6.473566398680296	11.299145668449112	85.8818	85.61919175806645	86.14440824193355
79	7.781768528280307	5.957249538563239	9.606287517997375	85.89469999999999	85.65758430031714	86.13181569968283
80	7.6936610179721185	5.538420318082323	9.848901717861914	85.89939999999999	85.66727441495529	86.13152558504468
81	8.060421688454387	5.6632827594718975	10.457560617436876	85.89169999999999	85.5876176939813	86.19578230601867
82	7.579043968460046	4.944859828015394	10.213228108904698	85.8789	85.56069646188463	86.19710353811537
83	6.775818026803239	5.28179656747466	8.269839486131819	85.88660000000002	85.62328139737339	86.14991860262664
84	7.101028812928479	4.942404358723089	9.259653267133867	85.8828	85.59095278811274	86.17464721188726
85	7.760324939695809	5.780956885815535	9.739692993576082	85.871	85.56959494984127	86.17240505015872
86	7.105243303777312	4.646558842466337	9.563927765088287	85.87700000000001	85.60753673602785	86.14646326397217
87	6.741000370321727	4.277457388957998	9.204543351685455	85.8847	85.6044805389975	86.16491946100248
88	8.879624025150829	7.407810175041557	10.3514378752601	85.92859999999999	85.65462662907768	86.2025733709223
89	8.170579821239023	5.368404679685787	10.97275496279226	85.877	85.59507410008975	86.15892589991024
90	6.479515534371956	4.593270460564185	8.365760608179727	85.9298	85.61739176648551	86.24220823351449
91	7.097237065876925	4.861915278699554	9.332558853054296	85.8955	85.59970365750131	86.19129634249869
92	6.71387373786755	4.993968470823853	8.433779004911246	85.9131	85.62316813885516	86.20303186114484
93	7.078132569021112	4.710991197729152	9.445273940313072	85.88969999999999	85.5848669420659	86.19453305793408
94	6.824386093832231	5.596556919675607	8.052215267988856	85.9112	85.61075740773263	86.21164259226735
95	7.540008245890533	5.273984136234414	9.806032355546652	85.88589999999999	85.5928900589678	86.17890994103219
96	6.18962831658731	3.8815954400930788	8.49766119308154	85.9035	85.60189794084783	86.20510205915215
97	6.511587620790879	4.450752026525013	8.572423215056745	85.95990000000002	85.65890038690658	86.26089961309346
98	6.938110974860635	5.457303303471782	8.418918646249487	85.9326	85.65285872345612	86.21234127654387
99	7.041838455874506	5.292981137541109	8.790695774207904	85.89959999999999	85.58541909806955	86.21378090193043


==> data/exp/manifold-stability/training-evolution-cifar100-resnet20.dat <==
samples	lsd	lsd_cil	lsd_cih	acc	acc_cil	acc_cih
0	80.8005726491543	78.98236808931351	82.6187772089951	29.0274	27.58632231953432	30.46847768046568
1	72.42490073451293	69.94195264392968	74.90784882509618	36.52159999999999	35.13500813187604	37.90819186812394
2	66.83846684318351	64.74379792285532	68.9331357635117	41.5039	40.29317914896905	42.71462085103095
3	62.50823716438273	60.0180700624114	64.99840426635406	43.670899999999996	41.70959805893518	45.632201941064814
4	56.62770513218751	54.463291499102446	58.79211876527257	45.20909999999999	43.5537080939785	46.864491906021485
5	50.86195422392511	49.520336090737985	52.203572357112236	47.553700000000006	45.73668707563067	49.37071292436934
6	43.37290606874277	41.10646727341823	45.63934486406731	47.238299999999995	45.38212494533715	49.094475054662844
7	36.75981757071098	34.82464473321152	38.69499040821044	48.0225	46.498591087986355	49.546408912013646
8	33.08454094472572	31.564914130444315	34.60416775900712	47.8985	46.63301007101316	49.16398992898684
9	24.364823175827322	22.383904677763383	26.34574167389126	50.36919999999999	49.36616870885112	51.372231291148864
10	20.74137445046112	18.640081136513835	22.842667764408404	50.5587	49.79195128126689	51.325448718733114
11	18.994142631470588	16.42171723565351	21.566568027287666	52.6808	52.001470271837654	53.36012972816234
12	16.665622119449633	14.602367485848049	18.728876753051217	54.2383	53.58997997984133	54.886620020158674
13	16.832514957673965	14.793359868165034	18.871670047182896	56.3565	55.901279429017976	56.81172057098202
14	15.743396383233957	14.008617847558835	17.47817491890908	57.38570000000001	57.20132421481671	57.570075785183306
15	15.074102064607548	13.308148172920209	16.840055956294886	57.6992	57.39757714165817	58.00082285834183
16	15.79007204647734	13.69668297063689	17.883461122317787	57.751	57.47918812237269	58.022811877627305
17	15.732113731207434	13.63008402766172	17.83414343475315	57.882799999999996	57.59507933640845	58.17052066359154
18	14.619962122870541	12.561796117706178	16.678128128034903	57.884899999999995	57.63108722496291	58.13871277503708
19	16.14099212036518	14.001488750997018	18.28049548973334	57.868100000000005	57.5909969213966	58.14520307860341
20	15.512268415762708	13.87606968352688	17.148467147998538	57.83969999999999	57.538033974993105	58.14136602500688
21	15.477950226254086	14.00433083869029	16.95156961381788	57.9054	57.587278052308186	58.223521947691815
22	15.732910904820784	14.46160870960936	17.00421310003221	57.905100000000004	57.5936986534854	58.21650134651461
23	15.847460899894466	13.931431695347499	17.763490104441434	57.93069999999999	57.64930386991646	58.212096130083516
24	15.80017498353008	13.600965054877781	17.99938491218238	57.8976	57.62326215889864	58.171937841101354
25	16.710059809894553	14.941170283393655	18.47894933639545	57.9424	57.66467155693153	58.22012844306847
26	16.442541967790213	15.003105504430328	17.8819784311501	57.9415	57.659333624431945	58.22366637556805
27	15.370583162472233	13.332149042923447	17.40901728202102	57.95700000000001	57.66514592248196	58.248854077518054
28	16.028869234774632	13.963585574981416	18.09415289456785	57.8624	57.567661819509546	58.157138180490456
29	17.14175112008451	15.42067930022643	18.862822939942593	57.94140000000001	57.617587786552214	58.2652122134478
30	16.474276348114124	14.920778111053878	18.02777458517437	57.9491	57.605152328523054	58.29304767147695
31	16.062036768928653	14.000782883131704	18.1232906547256	57.982299999999995	57.6671441425726	58.29745585742739
32	15.424794418506883	13.409584220232057	17.44000461678171	57.917899999999996	57.56997564092618	58.26582435907381
33	16.001196125483848	13.75182124188495	18.250571009082744	57.9014	57.56280310832073	58.239996891679276
34	15.929539924525717	13.80399176199534	18.05508808705609	57.94930000000001	57.61656804360087	58.282031956399145
35	16.27906529725732	14.107609654349812	18.450520940164825	57.919999999999995	57.61872881996693	58.22127118003306
36	16.051205009907456	13.63091232041579	18.471497699399123	57.9403	57.59446001215515	58.28613998784485
37	15.42859199533508	13.39477770167602	17.46240628899414	57.972699999999996	57.62653133959295	58.31886866040704
38	16.313443156938114	14.032581202370084	18.594305111506145	57.9649	57.625100087534925	58.304699912465075
39	15.841285028297182	13.33587118935095	18.346698867243415	57.99209999999999	57.629045937771934	58.35515406222805
40	16.24753669964057	14.181615196369318	18.31345820291182	58.01369999999999	57.70852823870874	58.31887176129125
41	16.336673353618774	14.13026880237168	18.54307790486587	57.969899999999996	57.615864382606375	58.323935617393616
42	15.309728957045568	13.668296548996604	16.95116136509453	57.99309999999999	57.67846870832792	58.30773129167206
43	16.125496973616467	13.974790335426864	18.27620361180607	57.95120000000001	57.597464483775816	58.3049355162242
44	15.590979317459523	13.880616154814797	17.301342480104246	57.9131	57.574652212146276	58.251547787853724
45	15.949342501435263	14.133319812645079	17.765365190225445	57.9726	57.64040684790708	58.30479315209292
46	16.623144037361353	15.12740511478782	18.118882959934886	57.9569	57.61443510022804	58.29936489977195
47	16.139143102284574	14.49778521590144	17.780500988667708	57.99210000000001	57.615493063424424	58.36870693657559
48	16.211177380780033	13.980253738283734	18.44210102327633	58.02239999999999	57.67278125487475	58.37201874512523
49	16.594514086116234	15.293059281634893	17.895968890597576	57.883	57.562502445375266	58.20349755462474
50	15.50525566503365	13.806759679806053	17.203751650261246	57.9414	57.56917792398563	58.313622076014376
51	15.727804545155744	13.808137422132175	17.647471668179314	57.9335	57.541477354504664	58.32552264549534
52	15.277010623609987	13.322370113477097	17.23165113374288	57.98539999999999	57.67344118649957	58.29735881350041
53	16.216150639131296	14.409878840195924	18.022422438066666	57.8818	57.501909309921196	58.2616906900788
54	16.327786148382692	14.348636874455387	18.306935422309998	57.8809	57.507669097973256	58.25413090202674
55	15.9338342303672	13.691865302004938	18.17580315872946	57.9639	57.62134056841675	58.30645943158326
56	15.440714410869948	13.58660272197917	17.294826099760723	57.990300000000005	57.620015412572	58.36058458742801
57	15.825939731223489	14.273437422925852	17.378442039521126	57.9393	57.61584597484955	58.26275402515046
58	15.311683444468404	13.586115189816947	17.03725169911986	57.89059999999999	57.572160566898965	58.20903943310102
59	15.867918386039175	14.222220239215732	17.51361653286262	57.9335	57.5782476119805	58.2887523880195
60	15.522309288994302	13.399832043879218	17.644786534109386	57.94939999999999	57.586539569785	58.31226043021498
61	15.414836725922274	13.940257344803184	16.889416107041367	57.9678	57.5865393584982	58.349060641501794
62	15.706096064119867	13.945863210957388	17.466328917282347	57.9649	57.55914327895925	58.37065672104075
63	15.667853176459284	14.116972824248025	17.21873352867054	57.9083	57.50492413593346	58.31167586406654
64	14.996948004057481	12.990001676604098	17.003894331510864	57.9111	57.53750289526605	58.284697104733944
65	16.01730918313023	13.852494875747341	18.18212349051312	57.948299999999996	57.59297911292042	58.303620887079575
66	15.342044189878923	13.499011852959061	17.185076526798785	57.8965	57.55663589246389	58.23636410753612
67	14.874095333241268	12.658313557466169	17.089877109016367	57.95899999999999	57.62129453393509	58.296705466064886
68	15.352885815945669	13.238771476784313	17.467000155107026	57.947399999999995	57.5998299978383	58.29497000216169
69	15.040224046034288	12.665587697558873	17.414860394509702	57.9511	57.601018651777004	58.30118134822299
70	16.010479894228077	14.044919792110708	17.976039996345445	57.9394	57.561903414258275	58.31689658574172
71	15.612297047254946	13.407114937818182	17.81747915669171	57.8917	57.488501818028844	58.294898181971156
72	16.342028302855837	14.585273507070301	18.098783098641373	58.00579999999999	57.61396432481185	58.39763567518812
73	15.653887282361339	14.072961002114083	17.234813562608593	57.9317	57.594100044941484	58.269299955058514
74	15.745403165873123	13.749184263451815	17.741622068294433	57.9162	57.56485541001746	58.26754458998255
75	15.826927436085768	13.335273051771788	18.31858182039975	57.9356	57.572324555165885	58.29887544483412
76	15.218785154988552	13.742318693292974	16.69525161668413	57.915099999999995	57.562884290222975	58.267315709777016
77	15.332277042427762	14.293694451424582	16.370859633430943	57.91890000000001	57.581172245158186	58.25662775484183
78	15.54920259554979	13.094421539231618	18.003983651867962	57.91799999999999	57.55803856841088	58.277961431589105
79	14.98317219992081	13.037797974308267	16.92854642553335	57.94840000000001	57.56036617823153	58.33643382176848
80	14.980325749365893	13.00996046571023	16.950691033021556	57.95020000000001	57.6159038356873	58.28449616431272
81	15.355173862873581	13.918751228130768	16.791596497616393	57.922799999999995	57.615940167480595	58.229659832519395
82	14.785077713799264	13.171535428818032	16.398619998780497	57.9482	57.58572785800163	58.31067214199837
83	15.134807905988353	13.032658423133356	17.23695738884335	57.9384	57.56466657160097	58.31213342839904
84	15.49617852379274	13.483753794751005	17.508603252834476	57.983399999999996	57.576684432245145	58.39011556775485
85	15.1255585293448	13.10694884874749	17.144168209942112	57.910099999999986	57.554030853232774	58.2661691467672
86	16.298982383171726	14.684404949928538	17.913559816414914	57.9072	57.5506414299317	58.263758570068305
87	15.509565183909292	13.40410923111234	17.615021136706243	57.900400000000005	57.50809160759239	58.29270839240762
88	15.841675575920558	13.594994998071595	18.08835615376952	57.8935	57.47596923303029	58.311030766969715
89	15.77454132413815	14.196337536047402	17.3527451122289	57.97280000000001	57.583873862472736	58.36172613752728
90	15.655010302171073	14.181954882539715	17.128065721802432	58.0166	57.60206379451021	58.431136205489786
91	16.375108717242348	14.525193574400603	18.225023860084093	57.95309999999999	57.563250051692926	58.34294994830706
92	14.747222712727204	12.810682600013862	16.683762825440546	57.9678	57.601339452713496	58.3342605472865
93	15.063861560657594	13.5497044689818	16.578018652333387	57.912099999999995	57.57584100782637	58.24835899217362
94	15.490569794469863	13.730771634551841	17.250367954387883	57.937599999999996	57.57309490583399	58.302105094166
95	14.96580067526537	13.187635794019013	16.74396555651173	57.941599999999994	57.55366912641402	58.329530873585966
96	14.751542688120157	12.857934104817987	16.64515127142233	57.9562	57.55009148117317	58.362308518826836
97	14.267884925694478	12.249113762578435	16.28665608881052	57.961	57.569101475095266	58.35289852490473
98	15.699308815245036	13.64254591314282	17.75607171734725	57.94449999999999	57.57525880003496	58.31374119996502
99	15.008209817734459	12.641625553035764	17.374794082433155	57.875099999999996	57.49133472219016	58.25886527780983


==> data/exp/manifold-stability/training-evolution-cifar100-vgg16.dat <==
samples	lsd	lsd_cil	lsd_cih	acc	acc_cil	acc_cih
0	82.82599126375578	80.32948420609671	85.32249832141486	29.0274	27.58632231953432	30.46847768046568
1	73.48951115582712	72.25175715625929	74.72726515539495	36.52159999999999	35.13500813187604	37.90819186812394
2	67.41832658245376	64.34950682305677	70.48714634185075	41.5039	40.29317914896905	42.71462085103095
3	61.163409959777894	58.573389971461	63.75342994809479	43.670899999999996	41.70959805893518	45.632201941064814
4	56.813680821645065	54.599150024356504	59.028211618933625	45.20909999999999	43.5537080939785	46.864491906021485
5	48.37271176536401	46.6588339666827	50.08658956404532	47.553700000000006	45.73668707563067	49.37071292436934
6	39.78909284834101	37.123479808639715	42.4547058880423	47.238299999999995	45.38212494533715	49.094475054662844
7	32.20354478505949	29.07709267103839	35.3299968990806	48.0225	46.498591087986355	49.546408912013646
8	29.419423578202988	27.677296703475935	31.16155045293004	47.8985	46.63301007101316	49.16398992898684
9	17.62985141770758	15.336587909643434	19.923114925771728	50.36919999999999	49.36616870885112	51.372231291148864
10	12.318980261798032	9.717170960808359	14.920789562787705	50.5587	49.79195128126689	51.325448718733114
11	10.064277895130072	8.143564897437933	11.98499089282221	52.6808	52.001470271837654	53.36012972816234
12	7.674258574703174	5.426791769798375	9.921725379607974	54.2383	53.58997997984133	54.886620020158674
13	6.549632470849156	5.17046331940857	7.928801622289742	56.3565	55.901279429017976	56.81172057098202
14	5.811173959589455	4.15706930646427	7.46527861271464	57.38570000000001	57.20132421481671	57.570075785183306
15	6.707871132388695	4.464545995359197	8.951196269418192	57.6992	57.39757714165817	58.00082285834183
16	5.187161651873749	3.413804412510149	6.960518891237349	57.751	57.47918812237269	58.022811877627305
17	4.924891870125234	2.926901078415325	6.922882661835143	57.882799999999996	57.59507933640845	58.17052066359154
18	5.0595409798316595	3.097295589812604	7.021786369850715	57.884899999999995	57.63108722496291	58.13871277503708
19	5.854746052542244	3.7944711897988097	7.9150209152856785	57.868100000000005	57.5909969213966	58.14520307860341
20	6.801729599829308	5.18809915261801	8.415360047040606	57.83969999999999	57.538033974993105	58.14136602500688
21	6.3908903686364695	4.472122261036044	8.309658476236896	57.9054	57.587278052308186	58.223521947691815
22	6.420786179212689	4.340864287192776	8.500708071232602	57.905100000000004	57.5936986534854	58.21650134651461
23	6.781914042116109	4.362183854401967	9.20164422983025	57.93069999999999	57.64930386991646	58.212096130083516
24	7.191710017078554	4.934647512171946	9.448772521985163	57.8976	57.62326215889864	58.171937841101354
25	6.451978482929071	3.6866751375764846	9.217281828281658	57.9424	57.66467155693153	58.22012844306847
26	5.718638180939344	3.773656232441388	7.6636201294373	57.9415	57.659333624431945	58.22366637556805
27	6.436690247852001	4.603237317063559	8.270143178640442	57.95700000000001	57.66514592248196	58.248854077518054
28	6.33757161664619	4.298027350415752	8.377115882876627	57.8624	57.567661819509546	58.157138180490456
29	5.617208959128848	3.9422081075255573	7.292209810732139	57.94140000000001	57.617587786552214	58.2652122134478
30	6.885984194132865	5.322737942341431	8.449230445924298	57.9491	57.605152328523054	58.29304767147695
31	6.149526944364615	3.907525071113508	8.391528817615722	57.982299999999995	57.6671441425726	58.29745585742739
32	5.76210552599668	3.312406495575059	8.2118045564183	57.917899999999996	57.56997564092618	58.26582435907381
33	7.092719855224432	4.442127307530422	9.743312402918443	57.9014	57.56280310832073	58.239996891679276
34	6.104154754310185	4.232071338024268	7.976238170596103	57.94930000000001	57.61656804360087	58.282031956399145
35	5.254529743296823	3.342093986112193	7.166965500481453	57.919999999999995	57.61872881996693	58.22127118003306
36	5.986684349450103	4.508488491977074	7.464880206923132	57.9403	57.59446001215515	58.28613998784485
37	5.742316177738813	3.4773570956181326	8.007275259859494	57.972699999999996	57.62653133959295	58.31886866040704
38	6.486450047427915	4.5835080032137965	8.389392091642033	57.9649	57.625100087534925	58.304699912465075
39	5.514587550892486	3.1775819198205446	7.851593181964427	57.99209999999999	57.629045937771934	58.35515406222805
40	6.387652738321155	4.334253475523733	8.441052001118578	58.01369999999999	57.70852823870874	58.31887176129125
41	5.049854949543083	3.1882362296637416	6.911473669422424	57.969899999999996	57.615864382606375	58.323935617393616
42	6.034993270616101	3.9954491423473413	8.07453739888486	57.99309999999999	57.67846870832792	58.30773129167206
43	6.300237985711036	4.309024073404814	8.29145189801726	57.95120000000001	57.597464483775816	58.3049355162242
44	5.4934785623822755	3.1215827316690876	7.865374393095463	57.9131	57.574652212146276	58.251547787853724
45	5.413530755451995	3.0418972202268484	7.785164290677141	57.9726	57.64040684790708	58.30479315209292
46	5.661508608290052	3.0324067287199026	8.290610487860201	57.9569	57.61443510022804	58.29936489977195
47	5.406038148122064	2.97435760833286	7.837718687911267	57.99210000000001	57.615493063424424	58.36870693657559
48	6.379880731156281	4.11940910335233	8.640352358960232	58.02239999999999	57.67278125487475	58.37201874512523
49	5.302969160151975	2.5740361157072313	8.031902204596719	57.883	57.562502445375266	58.20349755462474
50	6.2030687495014085	4.10833517651139	8.297802322491428	57.9414	57.56917792398563	58.313622076014376
51	6.752925134822812	5.014159018423257	8.491691251222367	57.9335	57.541477354504664	58.32552264549534
52	5.1306457710632385	3.2338400970000087	7.027451445126468	57.98539999999999	57.67344118649957	58.29735881350041
53	5.66579431405582	2.8727065034480863	8.458882124663553	57.8818	57.501909309921196	58.2616906900788
54	5.855467956518439	4.247295903936603	7.463640009100274	57.8809	57.507669097973256	58.25413090202674
55	4.978811317854971	3.142127420014863	6.81549521569508	57.9639	57.62134056841675	58.30645943158326
56	4.9863701436231365	2.3698558248065753	7.602884462439698	57.990300000000005	57.620015412572	58.36058458742801
57	5.16944340370274	3.190941215051753	7.147945592353727	57.9393	57.61584597484955	58.26275402515046
58	5.793470827115301	3.2086044421047104	8.378337212125892	57.89059999999999	57.572160566898965	58.20903943310102
59	4.9073791379182845	3.2260424782083974	6.588715797628172	57.9335	57.5782476119805	58.2887523880195
60	4.417462526675923	2.6422478145042962	6.1926772388475495	57.94939999999999	57.586539569785	58.31226043021498
61	5.003279986932805	2.860006665259562	7.146553308606048	57.9678	57.5865393584982	58.349060641501794
62	5.367269263044176	3.0663046588926073	7.668233867195745	57.9649	57.55914327895925	58.37065672104075
63	4.084568191277646	1.9167489028315265	6.252387479723765	57.9083	57.50492413593346	58.31167586406654
64	5.172411645771439	3.49763698002992	6.847186311512958	57.9111	57.53750289526605	58.284697104733944
65	5.647144811538642	3.6144844721049525	7.679805150972331	57.948299999999996	57.59297911292042	58.303620887079575
66	4.585839916245674	2.288999606450369	6.8826802260409785	57.8965	57.55663589246389	58.23636410753612
67	4.976815840362556	2.8730162259723255	7.080615454752786	57.95899999999999	57.62129453393509	58.296705466064886
68	5.13697082345699	2.753194422708974	7.520747224205007	57.947399999999995	57.5998299978383	58.29497000216169
69	4.690387424214661	3.162005670725788	6.218769177703534	57.9511	57.601018651777004	58.30118134822299
70	4.424500243246726	2.7120041823940615	6.136996304099391	57.9394	57.561903414258275	58.31689658574172
71	4.669182465653099	2.755793611398188	6.582571319908011	57.8917	57.488501818028844	58.294898181971156
72	4.55715445766504	2.6707284502460693	6.44358046508401	58.00579999999999	57.61396432481185	58.39763567518812
73	3.8381436765886527	2.4568394066189203	5.219447946558385	57.9317	57.594100044941484	58.269299955058514
74	4.110511337921571	2.421471923851123	5.79955075199202	57.9162	57.56485541001746	58.26754458998255
75	3.8446475972455216	2.1587022286314097	5.530592965859634	57.9356	57.572324555165885	58.29887544483412
76	3.979439893748475	1.9285628969877209	6.030316890509229	57.915099999999995	57.562884290222975	58.267315709777016
77	4.357307887722152	2.5662586971856904	6.1483570782586145	57.91890000000001	57.581172245158186	58.25662775484183
78	4.134760170693836	2.2054891926825486	6.064031148705123	57.91799999999999	57.55803856841088	58.277961431589105
79	3.4596412410603405	2.0938201233432157	4.825462358777465	57.94840000000001	57.56036617823153	58.33643382176848
80	3.925087493484657	2.0622691296513507	5.787905857317964	57.95020000000001	57.6159038356873	58.28449616431272
81	4.553707155940416	2.8717162974808392	6.235698014399993	57.922799999999995	57.615940167480595	58.229659832519395
82	5.131394371160827	2.922991923184009	7.339796819137645	57.9482	57.58572785800163	58.31067214199837
83	3.765742781084654	2.105960707613489	5.425524854555819	57.9384	57.56466657160097	58.31213342839904
84	4.221227333369006	2.4507242732370793	5.991730393500933	57.983399999999996	57.576684432245145	58.39011556775485
85	4.623238133422797	2.998313889759608	6.248162377085986	57.910099999999986	57.554030853232774	58.2661691467672
86	3.771463820266466	2.170589764554159	5.372337875978773	57.9072	57.5506414299317	58.263758570068305
87	3.561662964114157	1.902689955383514	5.2206359728448	57.900400000000005	57.50809160759239	58.29270839240762
88	4.909133723456771	2.553686853881323	7.2645805930322185	57.8935	57.47596923303029	58.311030766969715
89	4.048374811719614	1.7706591217694223	6.326090501669806	57.97280000000001	57.583873862472736	58.36172613752728
90	3.6325518473566043	2.0870823920867005	5.178021302626508	58.0166	57.60206379451021	58.431136205489786
91	3.9045134700047015	2.3053569610870124	5.503669978922391	57.95309999999999	57.563250051692926	58.34294994830706
92	4.669076390294493	3.106568459299889	6.231584321289097	57.9678	57.601339452713496	58.3342605472865
93	4.449887637357823	2.6122960192980145	6.287479255417631	57.912099999999995	57.57584100782637	58.24835899217362
94	4.449331196225314	2.692937216413715	6.205725176036913	57.937599999999996	57.57309490583399	58.302105094166
95	3.951802220798462	2.0866774180075813	5.816927023589343	57.941599999999994	57.55366912641402	58.329530873585966
96	3.359276001971253	1.6198494387977158	5.09870256514479	57.9562	57.55009148117317	58.362308518826836
97	4.316987101253979	2.6043311169237846	6.029643085584173	57.961	57.569101475095266	58.35289852490473
98	3.6928723580504887	1.1930098274411165	6.192734888659861	57.94449999999999	57.57525880003496	58.31374119996502
99	4.844447695496685	2.3664118682242545	7.322483522769115	57.875099999999996	57.49133472219016	58.25886527780983


==> data/exp/sanity/noise/cifar10_100_blur_fid.dat <==
noise	fid	cil	cih
0.0	0.027022876125973837	0.026954928224242548	0.027090824027705126
0.15789473684210525	0.027030697756181787	0.026964561012621065	0.027096834499742508
0.3157894736842105	0.02947870767995785	0.02939148322741	0.0295659321325057
0.47368421052631576	0.04046057758800577	0.04031885575225118	0.040602299423760355
0.631578947368421	0.0764112801008405	0.0761145987746421	0.0767079614270389
0.7894736842105263	0.15391508693246217	0.15343319843495076	0.15439697542997358
0.9473684210526315	0.25107492672702864	0.250432823015336	0.2517170304387213
1.1052631578947367	0.3587176520784576	0.3579868900670067	0.3594484140899086
1.263157894736842	0.46089381261569623	0.46021248756940925	0.4615751376619832
1.4210526315789473	0.540398121771034	0.5396506841712468	0.5411455593708211
1.5789473684210527	0.6010361024745748	0.6003364119936883	0.6017357929554614
1.7368421052631577	0.662337039886734	0.6616715943967764	0.6630024853766916
1.894736842105263	0.7251506209785299	0.7244588849453047	0.725842357011755
2.052631578947368	0.7881217939462072	0.7873467087158497	0.7888968791765647
2.2105263157894735	0.8503209821586293	0.8495159923964147	0.8511259719208438
2.3684210526315788	0.9176554091395863	0.9169279028224098	0.9183829154567629
2.526315789473684	0.9831365549326692	0.9822948392303166	0.9839782706350217
2.6842105263157894	1.0486935640084394	1.0478354385964455	1.0495516894204333
2.8421052631578947	1.121637123650946	1.1207046952106805	1.1225695520912113
3.0	1.201687032341189	1.2005709770592194	1.2028030876231586


==> data/exp/sanity/noise/cifar10_100_blur_kid.dat <==
noise	kid	cil	cih
0.0	6.635762947632685e-06	-2.0145054224567684e-05	3.341658011983306e-05
0.15789473684210525	8.946141948273631e-06	-1.9323339968124112e-05	3.721562386467138e-05
0.3157894736842105	0.0019056362183558543	0.0018373432538278936	0.001973929182883815
0.47368421052631576	0.01253474470913839	0.01236823890247812	0.012701250515798661
0.631578947368421	0.05522046323245343	0.05479120586005693	0.05564972060484993
0.7894736842105263	0.15985331135920597	0.15909020068542024	0.1606164220329917
0.9473684210526315	0.2865161998964631	0.28548027312337704	0.28755212666954916
1.1052631578947367	0.4270822637962691	0.42589312796113976	0.4282713996313985
1.263157894736842	0.5515545863085087	0.550374180721954	0.5527349918950635
1.4210526315789473	0.6419404137108231	0.6407862932517906	0.6430945341698556
1.5789473684210527	0.7104728551378834	0.7094090282920987	0.711536681983668
1.7368421052631577	0.7802922308253213	0.7792897605170727	0.7812947011335699
1.894736842105263	0.8525865894010309	0.8515406173735774	0.8536325614284844
2.052631578947368	0.931047178152243	0.9297512823054065	0.9323430739990796
2.2105263157894735	1.0138513709843349	1.0125076617209596	1.01519508024771
2.3684210526315788	1.1138656251230337	1.1124920813178225	1.1152391689282448
2.526315789473684	1.218518110756773	1.2170744876457391	1.219961733867807
2.6842105263157894	1.3273899633343649	1.325930777073215	1.3288491495955148
2.8421052631578947	1.4529943836779156	1.45127451526027	1.4547142520955612
3.0	1.59301001044437	1.590975194897602	1.595044825991138


==> data/exp/sanity/noise/cifar10_100_blur_lsd.dat <==
noise	lsd	cil	cih
0.0	0.033859932235383264	0.027514448400592754	0.04020541607017377
0.15789473684210525	0.033713086869905984	0.02841047386458082	0.03901569987523115
0.3157894736842105	0.03378578871024335	0.02773795524937231	0.039833622171114386
0.47368421052631576	0.045872100007266214	0.0374253498227301	0.054318850191802326
0.631578947368421	0.05717447904306933	0.048929349896602525	0.06541960818953614
0.7894736842105263	0.10724051836936377	0.0967150743547319	0.11776596238399564
0.9473684210526315	0.19080927872235887	0.1796855722268526	0.20193298521786512
1.1052631578947367	0.2466969281237683	0.2355145216678407	0.2578793345796959
1.263157894736842	0.27865326093910797	0.2673736461232435	0.28993287575497245
1.4210526315789473	0.301702198342138	0.29059905384827467	0.31280534283600137
1.5789473684210527	0.3371971018485875	0.3268585392374263	0.34753566445974865
1.7368421052631577	0.36807134751481035	0.3568306731464987	0.379312021883122
1.894736842105263	0.38279556007426957	0.3718486078328148	0.3937425123157243
2.052631578947368	0.43252574175871195	0.4217560574369902	0.4432954260804337
2.2105263157894735	0.4763244507115112	0.46441157210998846	0.48823732931303393
2.3684210526315788	0.5224431591308101	0.5117024526310943	0.5331838656305259
2.526315789473684	0.578982447626086	0.5677595391455911	0.5902053561065809
2.6842105263157894	0.6456852644004778	0.6363656844481084	0.6550048443528472
2.8421052631578947	0.7029863498549357	0.6923354592646521	0.7136372404452193
3.0	0.7778493724375992	0.7664386826650674	0.789260062210131


==> data/exp/scalability/nsamples_d_128_fid.dat <==
samples	fid	cil	cih
223	0.018861709159999997	0.0181229301841846	0.019600488135815393
255	0.02013403378	0.017633868392570248	0.022634199167429755
293	0.01915662417	0.018561329635520454	0.019751918704479548
335	0.019414397349999998	0.01873413275707942	0.020094661942920575
384	0.021089736069999997	0.01796069237668618	0.024218779763313814
439	0.01948748118	0.01916571664902583	0.019809245710974168
503	0.019650287210000002	0.01942744348344754	0.019873130936552463
576	0.019885220260000003	0.019707458924265953	0.020062981595734053
659	0.020102075809999998	0.01979770841975875	0.020406443200241247
755	0.02024842151	0.0201752605337237	0.020321582486276298
864	0.02078729649	0.0204326690833546	0.021141923896645397
989	0.020532759620000004	0.02048746081695411	0.020578058423045897
1133	0.02138174937	0.020695816288825882	0.02206768245117412
1297	0.02247437812	0.019237795660375808	0.02571096057962419
1485	0.022383081999999995	0.020692458593864153	0.024073705406135838
1700	0.023926625460000003	0.021108881434659044	0.026744369485340962
1946	0.026872724400000002	0.02163147463491183	0.032113974165088176
2228	0.028296729629999993	0.02013739514296168	0.036456064117038306
2551	0.038821746010000005	0.02935733323015045	0.048286158789849556
2920	0.08228948702	0.0639163138895454	0.1006626601504546
3343	0.08014407554	0.061281624754646005	0.09900652632535399
3827	0.09871694014000001	0.07719423127352998	0.12023964900647005
4382	0.12733250416	0.10551961033359074	0.14914539798640924
5016	0.15048563311999996	0.12721492218855254	0.17375634405144738
5743	0.12493225770000001	0.1050464879015205	0.1448180274984795
6575	0.12406348097999997	0.1007700192526407	0.14735694270735925
7527	0.08350158642	0.06785161059498512	0.09915156224501487
8617	0.11642807082	0.09780031629285674	0.13505582534714325
9865	0.08561690743	0.07250589396210241	0.09872792089789759
11294	0.10254798276	0.08009176069327549	0.12500420482672453
12930	0.11844142907999998	0.0956684186282564	0.14121443953174356
14802	0.09894333301999998	0.08051843798082176	0.11736822805917821
16946	0.07858176897000001	0.06936188191473305	0.08780165602526696
19400	0.11719460289	0.09831191366780942	0.13607729211219058
22210	0.08425451657	0.07338463881681498	0.09512439432318501
25426	0.09863802136000002	0.08699849346380899	0.11027754925619106
29108	0.09551208903000001	0.08348307579941383	0.10754110226058619
33324	0.11985094975	0.10993070814429359	0.12977119135570642
38150	0.13221150075510205	0.10542774213157469	0.1589952593786294


==> data/exp/scalability/nsamples_d_128_gs.dat <==
samples	gs	cil	cih
223	20.555010822999996	20.470037362297404	20.63998428370259
439	40.5399553968	40.413365539669066	40.66654525393094
864	80.17257396400001	79.9372698720288	80.40787805597121
1700	158.677596824	157.37953267333543	159.97566097466458


==> data/exp/scalability/nsamples_d_128_kid.dat <==
samples	kid	cil	cih
223	0.011443361	0.009420743684674389	0.013465978315325613
255	0.014422455229999997	0.01293941196843097	0.015905498491569026
293	0.01845867334	0.017713261176996915	0.019204085503003083
335	0.02330172381	0.022909926069893234	0.023693521550106768
384	0.030710401249999998	0.02950190503453688	0.03191889746546312
439	0.03873165017	0.03862037624385354	0.03884292409614646
503	0.05027256016000001	0.05015339509970145	0.05039172522029856
576	0.06577246799999999	0.06559107869860316	0.06595385730139681
659	0.08581082063	0.08559617847631713	0.08602546278368288
755	0.11330286411000001	0.11194535057103158	0.11466037764896844
864	0.14765052487000002	0.14732472384353024	0.1479763258964698
989	0.19554536746	0.19449750002261781	0.1965932348973822
1133	0.28331238121	0.282585667862104	0.28403909455789605
1297	0.37248408635999986	0.3715470490181177	0.373421123701882
1485	0.4897695919699999	0.4884803750009534	0.4910588089390464
1700	0.6444437816699999	0.6431110668110611	0.6457764965289388
1946	0.8237542983699998	0.8178356153940949	0.8296729813459047
2228	1.0818818030800001	1.0789719498855632	1.084791656274437
2551	1.4282491529800003	1.419892131943173	1.4366061740168277
2920	1.89492095488	1.8834852462780238	1.906356663481976
3343	2.4888377037	2.476244772954579	2.5014306344454207
3827	3.22064507219	3.2052608423493814	3.2360293020306186
4382	4.1675033814599995	4.152642351294449	4.18236441162555
5016	5.428370080189999	5.408392226962512	5.448347933417486
5743	7.07763477619	7.0544013677620985	7.100868184617902
6575	9.20322453326	9.162947429551766	9.243501636968235
7527	11.86649660683	11.83331261471274	11.899680598947258
8617	15.570870191380003	15.530532364624177	15.611208018135828
9865	20.373282837679998	20.331217726156755	20.41534794920324
11294	26.93632421651	26.842604173859915	27.030044259160082
12930	35.112955486370005	35.05502495950608	35.17088601323393
14802	46.36147089953	46.227734772061176	46.49520702699882
16946	60.74050387584001	60.61127581305444	60.869731938625584
19400	80.01660711441	79.89690124487686	80.13631298394313
22210	104.73982925373998	104.5211802709088	104.95847823657117
25426	137.71356098871	137.35692520801058	138.0701967694094
29108	179.66242911227008	179.20535237660602	180.11950584793414
33324	238.07143033198	236.99492932659334	239.14793133736666
38150	314.0647060123061	311.7747033914973	316.35470863311485


==> data/exp/scalability/nsamples_d_128_lsd.dat <==
samples	lsd	cil	cih
223	0.07823234491	0.07738201223561673	0.07908267758438327
255	0.08748220833999998	0.08686456299250465	0.0880998536874953
293	0.09837203156999999	0.09822742162295878	0.0985166415170412
335	0.11155360136999999	0.11061584915490273	0.11249135358509725
384	0.12678068061	0.12509495212707852	0.12846640909292148
439	0.14462910858	0.1432769650470439	0.1459812521129561
503	0.16491032550000004	0.16388312303280722	0.16593752796719285
576	0.18789703022	0.18691356418941932	0.1888804962505807
659	0.21525058859	0.21435929266716508	0.21614188451283495
755	0.24783012235000004	0.24697463971281378	0.2486856049871863
864	0.28685238035	0.2856216066351757	0.28808315406482427
989	0.33037810805999995	0.3286496361852618	0.33210657993473813
1133	0.39745340233	0.39552373815932557	0.3993830665006744
1297	0.46044204351000007	0.4583891815794653	0.46249490544053484
1485	0.5376679104800001	0.5352760510111501	0.5400597699488501
1700	0.62874818168	0.6260074382318611	0.6314889251281389
1946	0.7461579324200001	0.7424569728136194	0.7498588920263807
2228	0.86535167469	0.8614372353330351	0.8692661140469649
2551	1.03319601977	1.0290622204429762	1.037329819097024
2920	1.24301198371	1.2360375084093458	1.2499864590106542
3343	1.5371416608400004	1.5234716833502413	1.5508116383297594
3827	1.8466023277000003	1.8263286940960959	1.8668759613039048
4382	2.24833561057	2.233143561968499	2.263527659171501
5016	2.7045837873300003	2.683863189222008	2.7253043854379926
5743	3.2966959474	3.275015968155146	3.318375926644854
6575	3.9914867324100003	3.962811281403037	4.020162183416963
7527	4.831640826949999	4.796482335159798	4.866799318740201
8617	5.995202978970001	5.923360403729877	6.067045554210125
9865	7.379483669849999	7.319798633226032	7.439168706473966
11294	9.2656890546	9.185412229048021	9.345965880151978
12930	11.279268891760001	11.173419129905461	11.38511865361454
14802	14.134608354760001	14.019789186002482	14.24942752351752
16946	17.565815769080004	17.39273287567708	17.738898662482928
19400	22.177237404749995	21.982515766822797	22.371959042677194
22210	27.75633211799	27.520902885362464	27.991761350617534
25426	34.262918928850006	33.9329685062967	34.59286935140331
29108	43.26052122695999	42.90800976229356	43.613032691626415
33324	56.62385179301	56.07925805832403	57.168445527695965
38150	73.66337821875511	70.86953388933749	76.45722254817274


==> data/exp/scalability/nsamples_d_2048_fid.dat <==
samples	fid	cil	cih
3343	4.5397737784	4.262996559300763	4.816550997499236
3827	4.2375136637	4.053277767214935	4.421749560185065
4382	4.426524573	4.091947795514067	4.761101350485933
5016	4.3110797149	4.20013392761686	4.42202550218314
5743	4.6612060804	4.313025263294598	5.009386897505403
6575	4.9715574492000005	4.486898028235792	5.456216870164209
7527	4.6812463822	4.413952684603559	4.948540079796442
8617	4.989427147000001	4.485090100141341	5.49376419385866
9865	5.315842153	4.538591066720748	6.093093239279252
11294	5.207272542099999	4.704843100155266	5.709701984044733
12930	5.1857880045	4.6916331289731135	5.6799428800268865
14802	5.1056601327	4.746339278447055	5.464980986952945
16946	4.9829322065	4.688055931971546	5.277808481028455
19400	5.5558643627999995	4.795017427860459	6.31671129773954
22210	5.7949104996	4.516191731319628	7.0736292678803725
25426	5.4970541371	5.003117935003744	5.990990339196256
29108	5.521559223	5.207988708967018	5.8351297370329815
33324	5.9152204714	5.305504591019927	6.524936351780072
38150	6.774712497	6.018068434408766	7.531356559591234
43675	6.8109753525	6.194826622878951	7.427124082121049
50000	8.0855590621	5.760027297328161	10.411090826871838


==> data/exp/scalability/nsamples_d_2048_gs.dat <==
samples	gs	cil	cih
2920	741.4115790792	741.0336860807741	741.7894720776259
3343	855.8980773413999	855.5974660015145	856.1986886812854
3827	992.1275451988	991.1480044859321	993.1070859116679
4382	1161.7692911295999	1160.9582072111796	1162.5803750480202
5016	1371.9459024373	1370.4917594578874	1373.4000454167126
5743	1651.5892812543	1649.3244063940451	1653.8541561145548
6575	2040.0528271682	2035.0394805197252	2045.066173816675
7527	2631.1487211122	2626.9993154448666	2635.298126779533
8617	3620.5366592564	3609.1458204071073	3631.927498105693
9865	5366.560056849501	5338.827566377647	5394.292547321355


==> data/exp/scalability/nsamples_d_2048_kid.dat <==
samples	kid	cil	cih
3343	2.6489878057	2.5829320980494335	2.7150435133505666
3827	3.4030638757	3.1493429341301336	3.6567848172698665
4382	4.248743683799999	4.1869310415488465	4.3105563260511515
5016	5.6331489869	5.572972487112638	5.693325486687362
5743	7.2962558004	7.182532618101962	7.409978982698038
6575	9.3703056879	9.280585058275463	9.460026317524537
7527	12.1448129461	12.013452393684979	12.276173498515021
8617	15.973367266899999	15.859807769877408	16.086926763922587
9865	20.745752932	20.602740784029688	20.88876507997031
11294	27.0725047356	26.897792855615183	27.247216615584815
12930	35.41470456329999	35.22510775224582	35.604301374354165
14802	46.360997103299994	46.14836300055167	46.57363120604832
16946	61.02615811679999	60.53008427604466	61.52223195755532
19400	80.219669939	79.82383743354855	80.61550244445145
22210	105.4532757833	104.06719378220853	106.83935778439147
25426	140.24500020800002	137.64723802074974	142.8427623952503
29108	185.0102417594	182.626443603181	187.394039915619
33324	244.2592050328	240.9417010946601	247.5767089709399
38150	327.3935490354	325.8090280875374	328.97806998326257
43675	424.3562925491	420.77726365802414	427.9353214401758
50000	561.399965892	557.9518311007714	564.8481006832285


==> data/exp/scalability/nsamples_d_2048_lsd.dat <==
samples	lsd	cil	cih
3343	2.6718935096000003	2.5681104095487344	2.775676609651266
3827	3.5572271889	3.475333595816741	3.6391207819832587
4382	5.32881169	5.181166269883762	5.476457110116239
5016	8.7171555569	8.306576429027288	9.127734684772712
5743	13.4507024501	12.648879168727207	14.252525731472792
6575	16.46367883	14.71963535788878	18.20772230211122
7527	23.4871358196	21.268569571963205	25.705702067236793
8617	29.637723819199998	26.72952329229192	32.54592434610808
9865	39.731870457499994	36.38265218848615	43.08108872651384
11294	49.1296034323	45.78148984269849	52.47771702190151
12930	62.63042875120001	55.82261274413423	69.43824475826578
14802	90.47419585	78.49903845546949	102.44935324453051
16946	112.5830481705	98.99266162757155	126.17343471342846
19400	129.10720489189998	121.25675246427349	136.95765731952648
22210	177.9139789737	161.20201944788204	194.62593849951799
25426	214.1366583774	195.54173957865981	232.7315771761402
29108	263.4344686387	250.32345032461416	276.5454869527859
33324	331.08440563629995	324.4320445981993	337.7367666744006
38150	426.6927075177	419.09336238863006	434.29205264676995
43675	550.5336060694001	543.5643185445253	557.5028935942748
50000	715.6282555097999	710.5225404712842	720.7339705483157


==> data/exp/scalability/nsamples_d_2048_lsd_kg.dat <==
samples	lsd_kg	cil	cih
3343	4.4627593853	4.335594699280593	4.589924071319407
3827	5.3202779991	5.164566319918491	5.475989678281509
4382	6.0880650157	5.948764377848718	6.227365653551281
5016	7.4027899823	7.2306878112665345	7.574892153333465
5743	8.7451499764	8.589503014797117	8.900796938002884
6575	10.546221165800002	10.319924624852707	10.772517706747298
7527	12.6116392812	12.467248829826294	12.756029732573706
8617	14.9386618706	14.644195499811984	15.233128241388018
9865	17.995200732199997	17.47853294337119	18.511868521028806
11294	21.5175446873	21.120599030296596	21.914490344303402
12930	25.874579241499998	25.50667735062391	26.242481132376085
14802	30.507437924099996	29.9480458908893	31.06682995731069
16946	35.9981372211	35.025155157763024	36.97111928443698
19400	42.5827709158	41.578279213375104	43.58726261822489
22210	49.8334501978	49.09168510114548	50.575215294454516
25426	58.51890633000001	56.833138333814986	60.20467432618503
29108	71.0338901743	69.1216443482572	72.94613600034279
33324	82.4894237573	79.65654837598895	85.32229913861106
38150	97.0834689712	94.20961891865241	99.9573190237476
43675	116.94552867969999	113.9263893700751	119.96466798932488
50000	133.50473014	131.2126549327029	135.7968053472971


==> data/exp/stability/cifar10_100_samples_fid.dat <==
samples	fid	cil	cih
36	7.425694627433578	7.285921043673358	7.565468211193798
90	5.814689225630789	5.777622739380049	5.8517557118815295
108	5.515722388907347	5.479860493086629	5.551584284728064
130	5.199933082655633	5.173478600369754	5.226387564941512
155	4.881344153683749	4.854542518245388	4.908145789122109
186	4.581493923090683	4.561189999342097	4.601797846839269
223	4.299158612760873	4.282536345275294	4.315780880246453
267	4.004434692887379	3.9861818581362014	4.022687527638557
320	3.7168699262026985	3.7006068724872963	3.733132979918101
384	3.429748579258131	3.413744875532838	3.4457522829834235
459	3.1755158451376166	3.1625838594416398	3.1884478308335935
550	2.9209177667641266	2.9085386783569143	2.933296855171339
659	2.683892481604492	2.672685279901033	2.695099683307951
790	2.4616463687620302	2.4515686540745776	2.471724083449483
946	2.259701973676712	2.250653620774666	2.2687503265787576
1133	2.069199340232119	2.062030832904996	2.076367847559242
1357	1.897178710815601	1.8896570738831375	1.9047003477480646
1625	1.738639222310767	1.7309769894037217	1.7463014552178122
1946	1.6012614866793995	1.5951759713616847	1.6073470019971143
2331	1.4787215450783535	1.4731373708649427	1.4843057192917644
2791	1.3754082982429514	1.3703235745259774	1.3804930219599254
3343	1.2925047100964226	1.2882420582258167	1.2967673619670286
4004	1.2214479496109094	1.2169661695327618	1.225929729689057
4795	1.161009493700774	1.1568680824767936	1.1651509049247544
5743	1.1099953366213233	1.1062101487451492	1.1137805244974974
6878	1.0678127827738426	1.064567244692534	1.0710583208551512
8237	1.0324915575052802	1.029053404379568	1.0359297106309924
9865	1.003256240986555	1.0005886991784774	1.0059237827946328
11815	0.9776051233147518	0.9752076797634845	0.980002566866019
14150	0.9551159548159169	0.9532204669615125	0.9570114426703213
16946	0.9391302982408898	0.9372259629425201	0.9410346335392594
20295	0.9235241169282563	0.9218279222036185	0.9252203116528941
24305	0.911752321818334	0.9104691894310779	0.9130354542055901
29108	0.9008418145364474	0.8997238115586391	0.9019598175142557
34861	0.893243929991341	0.8923409190277962	0.8941469409548857
41750	0.886099319277569	0.885513319484424	0.886685319070714
50000	0.8802362368198036	0.8802360491136811	0.880236424525926


==> data/exp/stability/cifar10_100_samples_kid.dat <==
samples	kid	cil	cih
36	0.9968907465648491	0.8782097082923755	1.1155717848373226
44	1.0572291115956918	0.9307206065198556	1.183737616671528
52	0.9410292372259819	0.8267903830853285	1.0552680913666352
63	0.973368058395718	0.873366514032775	1.073369602758661
75	0.9413751438048564	0.8544055072789386	1.0283447803307744
90	1.0314296856969831	0.9546975137326423	1.108161857661324
108	0.9810088192771125	0.9129831946479664	1.0490344439062587
130	1.0018358659580626	0.942841868849184	1.0608298630669413
155	0.9758990070659647	0.920580827844218	1.0312171862877113
186	1.0141339118035924	0.9634906417178692	1.0647771818893155
223	1.0252272399245468	0.9794979126261971	1.0709565672228964
267	1.0080385283370872	0.9689754817472908	1.0471015749268837
320	1.0001235276234157	0.9613886982923631	1.0388583569544685
384	0.9882430195180266	0.9522284128402565	1.0242576261957967
459	0.9871174466391274	0.9583443752436334	1.0158905180346214
550	0.98873396259266	0.9606076107734557	1.0168603144118642
659	1.0052757937038763	0.9803290710629254	1.0302225163448273
790	1.0164910591257073	0.9938652104022401	1.0391169078491744
946	0.9934395432653242	0.9730162902361037	1.0138627962945448
1133	0.9996696590141816	0.9823940894734303	1.0169452285549327
1357	0.9986419204723568	0.9815761951722256	1.015707645772488
1625	0.9988701875181379	0.9836736557256073	1.0140667193106687
1946	1.000341391395771	0.9867365231537205	1.0139462596378215
2331	0.9993222625788424	0.9867983029693875	1.0118462221882973
2791	0.997641892143904	0.9883124042599825	1.0069713800278255
3343	0.999301794026475	0.9907204421347435	1.0078831459182065
4004	1.0010395908578749	0.9911044454310178	1.010974736284732
4795	1.0053017540366782	0.9954115411710659	1.0151919669022904
5743	0.9976705275801254	0.9903635688736435	1.0049774862866074
6878	1.0044229654330237	0.9975332263555716	1.0113127045104757
8237	1.0004580715522438	0.993395723331791	1.0075204197726966
9865	1.0007301497500558	0.9949296698777552	1.0065306296223564
11815	1.0014468827136964	0.9962390288453251	1.0066547365820677
14150	0.999418458680267	0.9947874872844699	1.004049430076064
16946	1.0015338210222113	0.9975224972407402	1.0055451448036825
20295	1.0009259123394696	0.997357322211295	1.0044945024676442
24305	1.000169882721023	0.9972405434352934	1.0030992220067525
29108	1.0001802914394764	0.9978939260206148	1.002466656858338
34861	1.0007310348978788	0.9986049192760852	1.0028571505196726
41750	1.0021373894005385	1.000574843756848	1.003699935044229
50000	1.0030039395215522	0.9978234808365437	1.0081843982065606


==> data/exp/stability/cifar10_100_samples_lsd.dat <==
samples	lsd	cil	cih
36	2.191543922838784	1.8860287188784757	2.4970591267990923
44	1.9020230739692436	1.5895964919557866	2.2144496559827007
52	1.6975404842929578	1.3885314872232473	2.006549481362668
63	1.7100184218831687	1.3999670838311968	2.0200697599351405
75	1.4772847848683415	1.192916289420241	1.761653280316442
90	1.376255113850328	1.1556500774766711	1.596860150223985
108	1.459594692643293	1.1864160989029857	1.7327732863836003
130	1.1725585331505295	0.9613100165995209	1.383807049701538
155	1.1667988259146989	0.964375807150496	1.3692218446789017
186	0.8634956965331568	0.7189219625394427	1.008069430526871
223	0.9226721722537703	0.7471416046209503	1.0982027398865903
267	0.8091956376045527	0.6590399956862167	0.9593512795228887
320	0.7343532078171248	0.6030372111022629	0.8656692045319866
384	0.6384848764599227	0.5121357793270436	0.7648339735928018
459	0.7717776532979415	0.6289548008183132	0.9146005057775697
550	0.8543398408433284	0.7165079457722994	0.9921717359143574
659	0.9853159260731614	0.8394834515759536	1.1311484005703691
790	1.0925133582178441	0.9540901810555045	1.2309365353801838
946	1.212617641147074	1.0796049014177118	1.345630380876436
1133	1.295558461826584	1.1827458629130718	1.4083710607400963
1357	1.3237008329393984	1.2176408771530773	1.4297607887257195
1625	1.2997319883985237	1.2065622532402802	1.3929017235567671
1946	1.344073743715985	1.2688027815561156	1.4193447058758546
2331	1.3373507880332922	1.2674444905832607	1.4072570854833237
2791	1.2862470888454869	1.2200556272159744	1.3524385504749994
3343	1.285864014376173	1.2308658985457965	1.3408621302065495
4004	1.2338748307781817	1.1854724420648879	1.2822772194914756
4795	1.1592355506032554	1.109063332279446	1.2094077689270648
5743	1.0989100639325948	1.056951735073445	1.1408683927917447
6878	1.0871409506285663	1.0497602241155843	1.1245216771415483
8237	1.0288822073451587	0.9936672929231094	1.064097121767208
9865	1.0334891217633526	1.0026504049453209	1.0643278385813844
11815	0.9931576662652744	0.968159223786412	1.0181561087441366
14150	0.9557203971892139	0.9302236170852797	0.9812171772931481
16946	0.9206880756438958	0.8960852357646353	0.9452909155231562
20295	0.8875906559197015	0.8665092039494755	0.9086721078899276
24305	0.8735708877611051	0.8573804651629703	0.88976131035924
29108	0.853367683371098	0.8396487657494016	0.8670866009927944
34861	0.8454801460608443	0.8334303345715034	0.8575299575501852
41750	0.8266659083593241	0.8178731593613767	0.8354586573572714
50000	0.8232247563760897	0.8071593450069401	0.8392901677452393


==> data/exp/stability/cifar10_100_samples_lsd_kgraph_max_empty_.dat <==
samples	lsd_kgraph_max_empty	cil	cih
90	1.2721718932483608	1.0382391784884961	1.5061046080082254
108	1.0343102497228351	0.8560134225729166	1.2126070768727537
130	0.9900146159987835	0.8236889665513956	1.1563402654461714
155	0.8840865552814025	0.7151484710088247	1.0530246395539802
186	0.7608787413645786	0.6219750855223802	0.8997823972067769
223	0.7303150564118736	0.5952680423859728	0.8653620704377744
267	0.6326789561447946	0.5201429536739463	0.745214958615643
320	0.5137266027621685	0.42188170700317335	0.6055714985211637
384	0.5454989793751376	0.4518996861728238	0.6390982725774514
459	0.48670978277571536	0.3870231603482776	0.5863964052031531
550	0.6618446676543279	0.5566125051410045	0.7670768301676514
659	0.6506497203284176	0.5558958989379754	0.7454035417188598
790	0.8038647199351919	0.7042208245508991	0.9035086153194848
946	0.8749227150990415	0.7883710141340872	0.9614744160639959
1133	0.9650825759952818	0.880110279457205	1.0500548725333585
1357	1.0122526669108227	0.9369803421237961	1.0875249916978493
1625	1.0792950287177199	0.9976840003427887	1.160906057092651
1946	1.0881343221826791	1.0260927878743333	1.150175856491025
2331	1.113349677980626	1.0538039380820978	1.1728954178791542
2791	1.099774291965748	1.0469862149052276	1.1525623690262685
3343	1.0959570606144968	1.0424507696617005	1.1494633515672932
4004	1.0607419643409657	1.0065896275380386	1.1148943011438928
4795	1.077229341437258	1.0316208111262117	1.1228378717483043
5743	1.035164382207367	0.9970232393091026	1.0733055251056316
6878	1.0189881584171665	0.9823786450619217	1.0555976717724114
8237	1.0101416732708872	0.9332270954310191	1.0870562511107553
9865	1.0	0.937553168915285	1.062446831084715
11815	0.9655254974304407	0.9057578815793949	1.0252931132814864
14150	0.9256550711931861	0.8766707809009355	0.9746393614854367
16946	0.9459075035302449	0.8805497637944155	1.0112652432660743
20295	0.9078698001188276	0.8595707912831512	0.956168808954504
24305	0.867878916536351	0.8316740367953185	0.9040837962773834
29108	0.8542143447020377	0.7969155945371054	0.9115130948669701
34861	0.8197804172561763	0.7774438228620685	0.8621170116502842
41750	0.802693572977622	0.7676776455592307	0.8377095003960133
50000	0.7839382375276936	0.7401433124628518	0.8277331625925355


==> data/exp/stability/cifar10_100_samples_lsd_l2_complete.dat <==
samples	lsd_l2_complete	cil	cih
36	0.03829972456012432	0.03187312706827854	0.04472632205197011
44	0.03815696589391378	0.03135695913045419	0.04495697265737336
52	0.04116317076719858	0.03434070749576544	0.04798563403863172
63	0.0493692211830653	0.04068433555870066	0.05805410680742994
75	0.05751255143568081	0.04684574210972588	0.06817936076163575
90	0.06017381591225023	0.04976439588188173	0.07058323594261874
108	0.0780675704409162	0.06525299386007508	0.09088214702175731
130	0.0847212000679918	0.07119085207822837	0.09825154805775524
155	0.08739624472074674	0.07316164007551085	0.10163084936598263
186	0.10778037237886749	0.0918092944563625	0.12375145030137248
223	0.12456435093006749	0.10658039728212125	0.1425483045780137
267	0.11379689898189373	0.09732108908466419	0.13027270887912326
320	0.10770060926209865	0.09183322452711773	0.12356799399707957
384	0.11589508292983135	0.09994772003351747	0.13184244582614524
459	0.09659815137430038	0.08164839446324212	0.11154790828535863
550	0.08708546429413765	0.07273456530624488	0.10143636328203041
659	0.07427691055142249	0.06310780379410018	0.0854460173087448
790	0.09432129500722641	0.08097093857241257	0.10767165144204026
946	0.12440188984475174	0.10658539992421635	0.14221837976528712
1133	0.17557560682953174	0.1542679143693207	0.1968832992897428
1357	0.23470704638329906	0.2090454743879224	0.2603686183786757
1625	0.34267358528563086	0.32107379554316157	0.36427337502810014
1946	0.41841155202917607	0.3934376716572976	0.44338543240105455
2331	0.5038053947534678	0.4796141833597453	0.5279966061471901
2791	0.5884310152583514	0.5660056802546517	0.6108563502620511
3343	0.6703252876339453	0.6456581666329677	0.6949924086349228
4004	0.7375986859314597	0.7140902141328673	0.7611071577300521
4795	0.8003494189558714	0.7758317146334882	0.8248671232782546
5743	0.8447388899273506	0.8233217162936384	0.8661560635610628
6878	0.8964959290323151	0.876840155795188	0.9161517022694422
8237	0.9537640293616768	0.9331720311086613	0.9743560276146923
9865	1.0	0.9812626430459216	1.0187373569540785
11815	1.0082189427468893	0.9925473172842161	1.0238905682095625
14150	1.0449752473653842	1.0287014805790538	1.0612490141517146
16946	1.0652476043063048	1.048535907827028	1.0819593007855817
20295	1.0658763860914624	1.0493202287304257	1.082432543452499
24305	1.08283809995707	1.0674470337205133	1.0982291661936265
29108	1.072752636835251	1.0582642810879785	1.0872409925825233
34861	1.0660995464011933	1.0546404646513006	1.077558628151086
41750	1.0621852511919796	1.0461271919372586	1.0782433104467006


==> data/exp/stability/cifar10_100_samples_lsd_l2_empty.dat <==
samples	lsd_l2_empty	cil	cih
36	2.2512710594373964	1.902081301542167	2.6004608173326256
44	1.9721714632998748	1.647271766840375	2.2970711597593745
52	1.748679142443787	1.4804244314191706	2.016933853468404
63	1.8123060342404345	1.5063540094578927	2.1182580590229763
75	1.8349078198852637	1.511509785268717	2.1583058545018106
90	1.5544344797414598	1.2979254442612793	1.8109435152216402
108	1.7003953623455879	1.4307593669828471	1.9700313577083286
130	1.5492705188004299	1.3157594549023477	1.782781582698512
155	1.3332824769241893	1.1241943254324167	1.542370628415962
186	1.3348230774835304	1.1372637520831332	1.5323824028839275
223	1.3534569662305864	1.178476629400871	1.5284373030603018
267	1.0326341461489466	0.8954170849156875	1.1698512073822056
320	0.8938132804122421	0.7924053906626528	0.9952211701618313
384	0.7495937436111206	0.6591591003196924	0.8400283869025489
459	0.6693337393957859	0.5898174700053962	0.7488500087861756
550	0.6681810043023775	0.5885191085788872	0.7478429000258677
659	0.6818514756629049	0.5991348586269825	0.7645680926988274
790	0.7923697506132348	0.6957500563148626	0.8889894449116069
946	0.9399338131656231	0.846334611561113	1.0335330147701332
1133	1.0569180049806524	0.974278708527981	1.1395573014333236
1357	1.0814213616314376	0.9934934396830504	1.169349283579825
1625	1.2223363463839743	1.1591917779330356	1.285480914834913
1946	1.2583571840092238	1.194942734099957	1.3217716339184906
2331	1.2601457215733163	1.2055057348708007	1.3147857082758319
2791	1.263377471655473	1.2120547385925715	1.3147002047183747
3343	1.2544264256113322	1.212516138394937	1.2963367128277274
4004	1.2082089410694667	1.1700246753366672	1.2463932068022663
4795	1.1668366012709834	1.1290448532049642	1.2046283493370027
5743	1.109900995301964	1.0789264137204362	1.140875576883492
6878	1.067916449247365	1.0404474708076556	1.0953854276870743
8237	1.0383668523029232	1.0123655473012678	1.0643681573045787
9865	0.9999999999999999	0.977804677727828	1.0221953222721718
11815	0.931907647050648	0.9133662976517952	0.9504489964495008
14150	0.9089430859288676	0.8927491474757495	0.9251370243819858
16946	0.8733031702584845	0.8568754433480625	0.8897308971689064
20295	0.833726568145216	0.8195001660650485	0.8479529702253834
24305	0.8082656353085558	0.7957170620004158	0.8208142086166957
29108	0.7759682329751912	0.763849645139	0.7880868208113825
34861	0.7508984924095468	0.7420336091951614	0.7597633756239321
41750	0.7329856284619428	0.7236713599438935	0.7422998969799921


==> data/exp/stability/cifar10_100_samples_lsd_l2_er.dat <==
samples	lsd_l2_er	cil	cih
36	2.069174901007839	1.7172283289278425	2.421121473087835
44	1.7511916141973831	1.4331424710858056	2.0692407573089606
52	1.6976265313036847	1.4073599976259046	1.9878930649814648
63	1.7462602604322186	1.4424606155166577	2.0500599053477795
75	1.77738786405958	1.4507549404492268	2.104020787669933
90	1.6254347789296562	1.3442676939952993	1.906601863864013
108	1.847233524492766	1.5507323194539677	2.1437347295315643
130	1.733378813172227	1.4603142284432762	2.0064433979011778
155	1.5550445098715204	1.3046725144413838	1.805416505301657
186	1.6601407152941483	1.4175433257051302	1.9027381048831664
223	1.6638310626516772	1.4299403296530682	1.8977217956502863
267	1.316931610003019	1.1316732130454714	1.5021900069605667
320	1.0891390704600727	0.9385561767410882	1.2397219641790573
384	1.001519890347002	0.8698164350077358	1.1332233456862681
459	0.7444364638524918	0.6409868711191348	0.8478860565858489
550	0.6090771661700581	0.5257655725793867	0.6923887597607296
659	0.48537129161067327	0.42599313909054287	0.5447494441308037
790	0.5467891923032832	0.4794002599752464	0.6141781246313199
946	0.6430609874086108	0.5641523053027121	0.7219696695145096
1133	0.776008000770175	0.6967101275469092	0.8553058739934407
1357	0.8730840919806232	0.7877336333080667	0.9584345506531797
1625	1.0808908954908008	1.0182129813842404	1.143568809597361
1946	1.1521292333946227	1.0882877007477012	1.2159707660415442
2331	1.206395379344913	1.1518655102408195	1.2609252484490063
2791	1.2378653203850811	1.1914007516863392	1.284329889083823
3343	1.246509783593877	1.2029523624028469	1.290067204784907
4004	1.2181811656271935	1.1803689178940784	1.2559934133603086
4795	1.1816704646056129	1.1459869949649637	1.217353934246262
5743	1.1222362244930268	1.0939513028928123	1.1505211460932414
6878	1.0772353207734615	1.0534064196800728	1.1010642218668503
8237	1.042421717659355	1.019421762641904	1.0654216726768062
9865	1.0	0.9809917825799442	1.0190082174200559
11815	0.9273179006580524	0.9124070048825531	0.9422287964335517
14150	0.8932344243778048	0.879191847824753	0.9072770009308565
16946	0.849409579925137	0.8357716722209838	0.8630474876292902
20295	0.8000243060706222	0.7876240156435642	0.8124245964976803
24305	0.7681541305375508	0.7572421646124133	0.7790660964626882
29108	0.7260323055978803	0.7160745532349678	0.7359900579607929
34861	0.6925792593194761	0.6852249791467931	0.699933539492159
41750	0.6670888360336743	0.6581214167667506	0.676056255300598


==> data/exp/stability/cifar10_100_samples_lsd_l2_none.dat <==
samples	lsd_l2_none	cil	cih
36	0.008215484859578943	0.006941198870300863	0.009489770848857023
44	0.008796304549943689	0.007347182741102534	0.010245426358784844
52	0.009217568718406179	0.007803555036370693	0.010631582400441665
63	0.01157377396423187	0.009619898894662672	0.013527649033801069
75	0.013950135478093746	0.011491458073507734	0.016408812882679757
90	0.014181358659577436	0.011841184995794746	0.016521532323360125
108	0.01861558024666229	0.015663660581261785	0.021567499912062797
130	0.020416134560978808	0.017338948721470373	0.023493320400487242
155	0.020948685648580778	0.01766346887400148	0.024233902423160075
186	0.025167470087373207	0.02144258062721367	0.028892359547532744
223	0.030595124528071036	0.026639664303739916	0.03455058475240216
267	0.027948638319489988	0.024234806048909128	0.031662470590070844
320	0.028993436364107193	0.025703976179629894	0.03228289654858449
384	0.029178306897787158	0.025658093717461923	0.03269852007811239
459	0.031142847073762372	0.02744310377419939	0.034842590373325356
550	0.03725286896769465	0.032811506306983075	0.04169423162840622
659	0.04554892270267152	0.04002330175724091	0.05107454364810212
790	0.06345383709928593	0.055716426202609394	0.07119124799596245
946	0.09013455522095079	0.08115889939552084	0.09911021104638074
1133	0.12138754177831518	0.11189637878988369	0.13087870476674665
1357	0.14875709961823225	0.1366619967207197	0.1608522025157448
1625	0.20134785229335617	0.19094644086580673	0.2117492637209056
1946	0.24822737760587427	0.23571804972716842	0.2607367054845801
2331	0.29775972397236705	0.28484884622238593	0.31067060172234817
2791	0.3574340114942145	0.3429138140305999	0.3719542089578291
3343	0.42509351655536604	0.41089117594062613	0.43929585717010594
4004	0.4903870856606332	0.47488887988322526	0.5058852914380412
4795	0.5671547392898497	0.548785612885738	0.5855238656939614
5743	0.6461390183496383	0.628106882310843	0.6641711543884335
6878	0.7445645552887358	0.725412843812981	0.7637162667644906
8237	0.8670073758154263	0.8452970109600146	0.888717740670838
9865	0.9999999999999999	0.977804677727828	1.0221953222721718
11815	1.1161164571620281	1.09391006657435	1.1383228477497063
14150	1.303755161266445	1.2805271603428139	1.3269831621900763
16946	1.5001515989052487	1.4719322111481266	1.528370986662371
20295	1.7152033148005228	1.685935719238739	1.7444709103623066
24305	1.9913731643359815	1.9604564816948926	2.0222898469770705
29108	2.2895979042515844	2.2538403923675645	2.3253554161356043
34861	2.6535298878752367	2.6222031069592013	2.684856668791272
41750	3.1020932578090323	3.062674027132037	3.1415124884860277


==> data/exp/stability/cifar10_100_samples_lsd_max_complete.dat <==
samples	lsd_max_complete	cil	cih
36	2.020623078638128	1.6915862597589193	2.349659897517337
44	1.8593157205332072	1.5166148507982202	2.2020165902681943
52	1.5316559320020375	1.2565890720495707	1.8067227919545044
63	1.6477322860359993	1.341252129998954	1.9542124420730447
75	1.6823879808468254	1.3636260953253037	2.001149866368347
90	1.3235191113896105	1.0900958671845156	1.5569423555947055
108	1.4371282470465376	1.189794424690242	1.6844620694028332
130	1.2566522974466692	1.035069182903058	1.4782354119902803
155	1.0355185221302265	0.8410981849389337	1.2299388593215195
186	0.9569649059958247	0.7904921232701463	1.1234376887215032
223	0.9916492761691817	0.8346466222383419	1.1486519301000215
267	0.7648426559116307	0.6380239494856902	0.8916613623375712
320	0.7555848130673509	0.6309628954043988	0.8802067307303031
384	0.573882024553482	0.4770570515126614	0.6707069975943026
459	0.6867011270593288	0.562682614519011	0.8107196395996467
550	0.7497683664797712	0.6153445852969495	0.8841921476625929
659	0.8973449193387704	0.7785019964890604	1.0161878421884805
790	1.0201833275736392	0.8975833139101714	1.142783341237107
946	1.16511924097388	1.05435194130493	1.27588654064283
1133	1.2645479764283198	1.1718988826724028	1.3571970701842369
1357	1.232694200486276	1.13565563567295	1.329732765299602
1625	1.3195442014390197	1.2474826756313784	1.391605727246661
1946	1.3267844464542702	1.2568459624815382	1.3967229304270021
2331	1.2863576201207918	1.2237003395566481	1.3490149006849355
2791	1.2713105443619759	1.2093650031482925	1.3332560855756592
3343	1.2523717456634462	1.206195736457848	1.2985477548690445
4004	1.1903561182003903	1.1478815855175042	1.2328306508832765
4795	1.1474119403470402	1.1032431783640295	1.1915807023300509
5743	1.0957429707522182	1.058427980040288	1.1330579614641483
6878	1.0578996380422874	1.0235659475425987	1.092233328541976
8237	1.035266494756736	1.0042301258101058	1.0663028637033662
9865	1.0	0.9723660909287889	1.027633909071211
11815	0.936719665080194	0.9120394683767986	0.9613998617835894
14150	0.9234155946252308	0.9033313089580279	0.9434998802924337
16946	0.8962220834989238	0.8753484900317218	0.9170956769661259
20295	0.8650921501318213	0.8476016077063617	0.8825826925572808
24305	0.8449022158957595	0.8296075166390586	0.8601969151524604
29108	0.8210597741910349	0.8059962376606832	0.8361233107213867
34861	0.8023859357943526	0.791200930512182	0.8135709410765232
41750	0.7889235428309388	0.7775415391851148	0.8003055464767628


==> data/exp/stability/cifar10_100_samples_lsd_max_empty.dat <==
samples	lsd_max_empty	cil	cih
36	2.272311032863639	1.897142112582847	2.6474799531444315
44	2.063137783992418	1.6675069042115456	2.45876866377329
52	1.6525103648372481	1.3398650199269515	1.9651557097475447
63	1.7543093632744553	1.4178483855500577	2.0907703409988527
75	1.7624635579921994	1.4188858970446403	2.1060412189397586
90	1.3443203470856533	1.1002552295939751	1.5883854645773314
108	1.4608354423038767	1.2033977590719362	1.7182731255358172
130	1.2516896683566676	1.0134785545313811	1.489900782181954
155	1.0380894869996584	0.834730575182833	1.2414483988164837
186	0.9417861920379812	0.7781775821073766	1.1053948019685857
223	0.9450183022577958	0.7755877258278363	1.1144488786877553
267	0.772477937056173	0.6360029134014971	0.9089529607108489
320	0.8086750533175548	0.6646434577297818	0.9527066489053279
384	0.6229915794782237	0.5168515780182676	0.7291315809381798
459	0.7634546993483763	0.6208769532442593	0.9060324454524933
550	0.8255297697762461	0.6759340275270167	0.9751255120254756
659	0.9892393659549253	0.8599170496269396	1.1185616822829112
790	1.1079253788839276	0.9787759396899773	1.237074818077878
946	1.2346710314981997	1.1157064358156537	1.3536356271807457
1133	1.3267961135056376	1.2290252997441213	1.424566927267154
1357	1.2778126026343661	1.175860365833531	1.3797648394352013
1625	1.3475489458578205	1.2701134901908633	1.4249844015247777
1946	1.3450083616635995	1.2709561248358892	1.4190605984913098
2331	1.2911682562996223	1.2235504181522463	1.3587860944469983
2791	1.2741280572172582	1.2071999471025794	1.341056167331937
3343	1.2535881818961172	1.204258740824966	1.3029176229672683
4004	1.1856127759057233	1.1406426861315135	1.2305828656799331
4795	1.1425920595825172	1.0953399199266456	1.1898441992383888
5743	1.09324512315344	1.0528471136947781	1.1336431326121017
6878	1.0556566679426351	1.0182491447148987	1.0930641911703716
8237	1.0359693512991104	1.0028560791922816	1.0690826234059392
9865	0.9999999999999996	0.969977507677921	1.0300224923220782
11815	0.9381082992591324	0.9106839484674208	0.965532650050844
14150	0.9264224111563041	0.9045905061799082	0.9482543161327
16946	0.9021873595807952	0.8794415222108815	0.924933196950709
20295	0.8731259330356526	0.8541697008761371	0.892082165195168
24305	0.8538426406894356	0.8372546012198154	0.8704306801590558
29108	0.8322231501438432	0.8160222532693351	0.8484240470183513
34861	0.8146118089441307	0.8024680471073985	0.8267555707808628
41750	0.8012643783859251	0.7886626756388844	0.8138660811329659


==> data/exp/stability/cifar10_100_samples_lsd_max_er.dat <==
samples	lsd_max_er	cil	cih
36	2.200297305215892	1.8400002236981146	2.5605943867336696
44	2.0017886702679766	1.6266332100013816	2.3769441305345715
52	1.6222001940271584	1.3241794018752335	1.9202209861790833
63	1.7279883187907656	1.4018907137626477	2.0540859238188838
75	1.7456155820795303	1.4097375097404614	2.0814936544185993
90	1.3503125645109424	1.1084357063465533	1.5921894226753315
108	1.4610592456767046	1.2057577237478467	1.7163607676055626
130	1.2603129491481928	1.0284374821724358	1.4921884161239498
155	1.036757621087303	0.8364365563819367	1.2370786857926694
186	0.9497271044789142	0.7837823909685631	1.1156718179892653
223	0.9691808239433375	0.8058902593026601	1.1324713885840147
267	0.7633231075138159	0.6314223033925861	0.8952239116350458
320	0.7772371502764608	0.6432693801826389	0.9112049203702827
384	0.5911144199949202	0.48932285705128525	0.6929059829385552
459	0.7207355185508665	0.5874891743607908	0.8539818627409421
550	0.7851733407708502	0.6430219178398884	0.927324763701812
659	0.9418390778685571	0.8177759335043004	1.0659022222328138
790	1.0631056779873893	0.9371946856242865	1.189016670350492
946	1.1999126359298498	1.0852171531889903	1.3146081186707093
1133	1.2958628871881062	1.2007692030920911	1.3909565712841212
1357	1.2554874044689714	1.1560888430861418	1.354885965851801
1625	1.3339851882418714	1.2593898787285762	1.4085804977551666
1946	1.336349828986983	1.2644572249736044	1.4082424330003618
2331	1.289259561423879	1.2242513838413551	1.354267739006403
2791	1.2729765671497177	1.2086410392087794	1.337312095090656
3343	1.2531393204993564	1.2054992373193165	1.3007794036793963
4004	1.1881707528859264	1.144522957818295	1.231818547953558
4795	1.1451151231224512	1.099470636972139	1.1907596092727635
5743	1.0944974730058332	1.055720615650063	1.1332743303616035
6878	1.0568165390373732	1.0210116812659535	1.0926213968087928
8237	1.0355693664242656	1.003538171084189	1.067600561764342
9865	1.0000000000000002	0.9712289868535888	1.0287710131464116
11815	0.937375044935287	0.9113895926280013	0.9633604972425727
14150	0.9249279847324477	0.9040145897766586	0.9458413796882369
16946	0.8991568502939942	0.8773925329371893	0.920921167650799
20295	0.8690531375230723	0.8508725350771497	0.887233739968995
24305	0.8493355524698829	0.833434757730414	0.8652363472093518
29108	0.8265939904376914	0.8109901019585253	0.8421978789168576
34861	0.8084702253987455	0.7968336964363002	0.8201067543611907
41750	0.7950992241579252	0.7831611780998997	0.8070372702159507


==> data/exp/stability/cifar10_100_samples_lsd_max_none.dat <==
samples	lsd_max_none	cil	cih
36	0.008292265299857165	0.0069231744605152004	0.00966135613919913
44	0.009202033704578439	0.007437435761308458	0.01096663164784842
52	0.0087106476402977	0.0070626437948506215	0.01035865148574478
63	0.011203394818681251	0.009054683050142273	0.01335210658722023
75	0.013399368155034454	0.010787272405306437	0.01601146390476247
90	0.012264453242545223	0.010037807467152316	0.01449109901793813
108	0.01599292729536933	0.013174552253397752	0.018811302337340907
130	0.016494643374188225	0.013355520738882888	0.019633766009493563
155	0.016310579876831904	0.013115381566481383	0.019505778187182427
186	0.017756941887386163	0.014672177422399603	0.020841706352372723
223	0.021362299179268997	0.017532292231080358	0.025192306127457636
267	0.020907410967460457	0.017213662227896522	0.02460115970702439
320	0.026231730061998686	0.021559645866551416	0.030903814257445955
384	0.02425025509575646	0.02011870308758383	0.02838180710392909
459	0.03552211931078602	0.028888243440356245	0.042155995181215794
550	0.04602548133572587	0.03768512064266187	0.05436584202878987
659	0.06608299464412525	0.05744402794770935	0.07472196134054114
790	0.0887238772750434	0.07838144879423033	0.09906630575585647
946	0.11839825603621854	0.10699019648064957	0.1298063155917875
1133	0.15238317248878716	0.14115414745160543	0.1636121975259689
1357	0.1757720934389084	0.16174784758602112	0.18979633929179568
1625	0.22197334384378692	0.20921788358440477	0.23472880410316907
1946	0.2653204532992764	0.2507126831151178	0.279928223483435
2331	0.30509003602984514	0.2891126228801712	0.32106744917951907
2791	0.3604755608406853	0.34154029927656304	0.3794108224048076
3343	0.42480945687569294	0.4080929519085507	0.44152596184283516
4004	0.48121576834531277	0.4629633365707627	0.4994682001198628
4795	0.5553703928736097	0.5324029311756977	0.5783378545715216
5743	0.6364426500020479	0.6129245792143038	0.6599607207897921
6878	0.7360168841469286	0.7099358963354362	0.7620978719584209
8237	0.8650055293107723	0.8373568701780868	0.8926541884434579
9865	1.0	0.9699775076779207	1.0300224923220793
11815	1.1235427831471503	1.0906975013829265	1.156388064911374
14150	1.3288268745931733	1.2975119779468476	1.360141771239499
16946	1.5497685753123291	1.5106959995322415	1.5888411510924167
20295	1.796258571815359	1.7572604236473555	1.8352567199833625
24305	2.103664002225719	2.0627950413226164	2.1445329631288215
29108	2.45558555036868	2.4077826404626306	2.5033884602747296
34861	2.8786804127320114	2.835766709600707	2.9215941158633156
41750	3.391058063620116	3.337725971406338	3.444390155833894


==> data/exp/word2vec.diffdim.covar.en.dat <==
7 7 1.08218079309e-06
7 6 4.06394457779e-07
7 5 3.10791775629e-07
7 4 2.37306377538e-07
7 3 2.15676136493e-07
7 2 2.40364173123e-07
7 1 2.50530390722e-07
7 0 0.0
6 7 1.0704052207e-06
6 6 3.93596769813e-07
6 5 2.95087960994e-07
6 4 2.24596989456e-07
6 3 2.12925557111e-07
6 2 2.16650773622e-07
6 1 0.0
6 0 2.50530390722e-07
5 7 1.08390626899e-06
5 6 3.66978294622e-07
5 5 2.71506877427e-07
5 4 2.12317215599e-07
5 3 1.95244158848e-07
5 2 0.0
5 1 2.16650773622e-07
5 0 2.40364173123e-07
4 7 1.1249080196e-06
4 6 3.40849198597e-07
4 5 2.44662238263e-07
4 4 1.93421002167e-07
4 3 0.0
4 2 1.95244158848e-07
4 1 2.12925557111e-07
4 0 2.15676136493e-07
3 7 1.17331647047e-06
3 6 3.0729020623e-07
3 5 1.92664493413e-07
3 4 0.0
3 3 1.93421002167e-07
3 2 2.12317215599e-07
3 1 2.24596989456e-07
3 0 2.37306377538e-07
2 7 1.38014201524e-06
2 6 2.98948003064e-07
2 5 0.0
2 4 1.92664493413e-07
2 3 2.44662238263e-07
2 2 2.71506877427e-07
2 1 2.95087960994e-07
2 0 3.10791775629e-07
1 7 1.51458460189e-06
1 6 0.0
1 5 2.98948003064e-07
1 4 3.0729020623e-07
1 3 3.40849198597e-07
1 2 3.66978294622e-07
1 1 3.93596769813e-07
1 0 4.06394457779e-07
0 7 0.0
0 6 1.51458460189e-06
0 5 1.38014201524e-06
0 4 1.17331647047e-06
0 3 1.1249080196e-06
0 2 1.08390626899e-06
0 1 1.0704052207e-06
0 0 1.08218079309e-06

==> data/exp/word2vec.diffdim.de.dat <==
7 7 286.570532914
7 6 166.445984685
7 5 126.778923506
7 4 114.295678364
7 3 106.0237955
7 2 92.7100872008
7 1 62.4613901493
7 0 0.0
6 7 224.321693772
6 6 103.984594536
6 5 64.3175333564
6 4 51.834288215
6 3 43.5624053511
6 2 30.2486970515
6 1 0.0
6 0 62.4613901493
5 7 194.194546022
5 6 73.7358974843
5 5 34.0688363049
5 4 21.5855911635
5 3 13.3137082996
5 2 0.0
5 1 30.2486970515
5 0 92.7100872008
4 7 180.921975622
4 6 60.4221891846
4 5 20.7559414739
4 4 8.27188286385
4 3 0.0
4 2 13.3137082996
4 1 43.5624053511
4 0 106.0237955
3 7 172.681036521
3 6 52.1503063208
3 5 12.4889945787
3 4 0.0
3 3 8.27188286385
3 2 21.5855911635
3 1 51.834288215
3 0 114.295678364
2 7 160.334401307
2 6 39.6767430959
2 5 0.0
2 4 12.4889945787
2 3 20.7559414739
2 2 34.0688363049
2 1 64.3175333564
2 0 126.778923506
1 7 120.831736487
1 6 0.0
1 5 39.6767430959
1 4 52.1503063208
1 3 60.4221891846
1 2 73.7358974843
1 1 103.984594536
1 0 166.445984685
0 7 0.0
0 6 120.831736487
0 5 160.334401307
0 4 172.681036521
0 3 180.921975622
0 2 194.194546022
0 1 224.321693772
0 0 286.570532914

==> data/exp/word2vec.diffdim.en.dat <==
7 7 254.531935758
7 6 134.434650847
7 5 88.8243111978
7 4 76.0730661475
7 3 66.7045038588
7 2 58.2432301977
7 1 39.3800406047
7 0 0.0
6 7 215.315352663
6 6 95.0546102419
6 5 49.4442705931
6 4 36.6930255427
6 3 27.3244632541
6 2 18.863189593
6 1 0.0
6 0 39.3800406047
5 7 196.503556773
5 6 76.1914206489
5 5 30.5902153738
5 4 17.8326876182
5 3 8.46127366109
5 2 0.0
5 1 18.863189593
5 0 58.2432301977
4 7 188.078181553
4 6 67.7301469878
4 5 22.1338368847
4 4 9.37630912906
4 3 0.0
4 2 8.46127366109
4 1 27.3244632541
4 0 66.7045038588
3 7 178.826699675
3 6 58.3773566843
3 5 12.7575277556
3 4 0.0
3 3 9.37630912906
3 2 17.8326876182
3 1 36.6930255427
3 0 76.0730661475
2 7 166.221440963
2 6 45.6536016142
2 5 0.0
2 4 12.7575277556
2 3 22.1338368847
2 2 30.5902153738
2 1 49.4442705931
2 0 88.8243111978
1 7 120.745320441
1 6 0.0
1 5 45.6536016142
1 4 58.3773566843
1 3 67.7301469878
1 2 76.1914206489
1 1 95.0546102419
1 0 134.434650847
0 7 0.0
0 6 120.745320441
0 5 166.221440963
0 4 178.826699675
0 3 188.078181553
0 2 196.503556773
0 1 215.315352663
0 0 254.531935758

==> data/exp/word2vec.diffdim.ru.dat <==
7 7 219.217510726
7 6 105.918488487
7 5 67.3667045508
7 4 54.5067488474
7 3 54.6392978889
7 2 44.729309256
7 1 25.5321296424
7 0 0.0
6 7 193.809597402
6 6 80.3863588446
6 5 41.8345749084
6 4 28.9755408776
6 3 29.1071682465
6 2 19.1971796137
6 1 0.0
6 0 25.5321296424
5 7 174.718699999
5 6 61.1934734868
5 5 22.6393636878
5 4 9.78999551253
5 3 9.91342580485
5 2 0.0
5 1 19.1971796137
5 0 44.729309256
4 7 164.846509811
4 6 51.280047682
4 5 12.7487304308
4 4 0.890284720952
4 3 0.0
4 2 9.91342580485
4 1 29.1071682465
4 0 54.6392978889
3 7 165.125327793
3 6 51.4721409248
3 5 12.8766489936
3 4 0.0
3 3 0.890284720952
3 2 9.78999551253
3 1 28.9755408776
3 0 54.5067488474
2 7 152.31187303
2 6 38.5954939755
2 5 0.0
2 4 12.8766489936
2 3 12.7487304308
2 2 22.6393636878
2 1 41.8345749084
2 0 67.3667045508
1 7 113.853972913
1 6 0.0
1 5 38.5954939755
1 4 51.4721409248
1 3 51.280047682
1 2 61.1934734868
1 1 80.3863588446
1 0 105.918488487
0 7 0.0
0 6 113.853972913
0 5 152.31187303
0 4 165.125327793
0 3 164.846509811
0 2 174.718699999
0 1 193.809597402
0 0 219.217510726

==> data/exp/word2vec.difflangs.english.dat <==
lang fid kid lsd
sv 0.5115533599473298 1.2839621251950017 0.7251974284122781
simple 1.0 1.0 1.0
es 0.4394810914468336 1.1693845808379328 1.147165365270979
pt 0.4365976009175825 1.1862198795379448 1.75242827132578
de 0.4526749336279402 1.3415820257464943 2.617639639422741
nl 0.449473353698204 1.2284455745945366 2.8539062570957676
ru 0.48517397689469843 1.3714716442161194 3.3186246326633007
pl 0.4688358279587683 1.1795842871532396 3.775636742400532
tr 0.7905991266575485 1.1807511335632173 5.812921266877107
el 0.848040550118816 1.168247934396999 5.83776783035835
hu 0.6651321797121563 1.2294166120265904 6.35413957225214
war 0.9707081214685312 1.0230197837093917 8.856455314066919
ar 0.5245002630181226 1.1368183726475953 9.483097159641591
he 0.557214173647093 1.0290304879949657 10.712326380958665
vi 0.5299055016584934 0.9414031880902711 12.090285290195936

==> data/exp/word2vec.langmap.fid.dat <==
15 15 509.701561666
15 14 630.714712098
15 13 230.297692998
15 12 325.54869603
15 11 231.671167076
15 10 340.462955333
15 9 337.62619949
15 8 522.692407298
15 7 110.522044899
15 6 373.758654088
15 5 532.349093007
15 4 473.897499959
15 3 396.062996471
15 2 390.531423522
15 1 226.754675512
15 0 -9.23705556488e-14
14 15 274.03688795
14 14 327.376069187
14 13 265.738212054
14 12 248.578212375
14 11 244.930700831
14 10 213.664313658
14 9 221.559406198
14 8 285.335597979
14 7 257.344187884
14 6 223.317846805
14 5 276.55421529
14 4 246.163889809
14 3 218.63876114
14 2 209.376939956
14 1 -1.13686837722e-12
14 0 226.754675512
13 15 212.191878011
13 14 232.114907472
13 13 359.526085471
13 12 284.493220067
13 11 324.05054448
13 10 216.70718192
13 9 231.910354182
13 8 235.092555474
13 7 415.608157521
13 6 214.946699678
13 5 207.787628373
13 4 194.866126017
13 3 193.40712611
13 2 -1.70530256582e-12
13 1 209.376939956
13 0 390.531423522
12 15 226.54033522
12 14 247.851254891
12 13 362.65222378
12 12 293.911160011
12 11 333.124585802
12 10 226.190714716
12 9 238.844479935
12 8 242.025696566
12 7 416.406060089
12 6 227.145102718
12 5 225.102135747
12 4 209.56583593
12 3 -1.13686837722e-12
12 2 193.40712611
12 1 218.63876114
12 0 396.062996471
11 15 216.312445446
11 14 226.701009987
11 13 413.469856501
11 12 319.782242073
11 11 381.153828422
11 10 243.604606451
11 9 260.729803472
11 8 236.645212469
11 7 488.23580829
11 6 234.487002673
11 5 206.188448452
11 4 -2.72848410532e-12
11 3 209.56583593
11 2 194.866126017
11 1 246.163889809
11 0 473.897499959
10 15 222.570093133
10 14 222.397172067
10 13 459.51085008
10 12 349.158021816
10 11 424.181222965
10 10 261.735495667
10 9 285.222113107
10 8 243.749633589
10 7 547.950531965
10 6 251.572111612
10 5 -1.5916157281e-12
10 4 206.188448452
10 3 225.102135747
10 2 207.787628373
10 1 276.55421529
10 0 532.349093007
9 15 255.08149628
9 14 286.448253125
9 13 349.362163746
9 12 296.249654949
9 11 324.688213271
9 10 241.314453584
9 9 252.377759336
9 8 275.453610883
9 7 393.576896262
9 6 -1.47792889038e-12
9 5 251.572111612
9 4 234.487002673
9 3 227.145102718
9 2 214.946699678
9 1 223.317846805
9 0 373.758654088
8 15 524.538541511
8 14 640.330735698
8 13 255.868969494
8 12 343.104329186
8 11 261.89816067
8 10 362.63021037
8 9 358.416139314
8 8 538.465060442
8 7 -5.68718405702e-11
8 6 393.576896262
8 5 547.950531965
8 4 488.23580829
8 3 416.406060089
8 2 415.608157521
8 1 257.344187884
8 0 110.522044899
7 15 252.451712439
7 14 261.249236701
7 13 456.640206077
7 12 358.150437443
7 11 425.710008428
7 10 282.425063921
7 9 300.040363692
7 8 -3.41060513165e-12
7 7 538.465060442
7 6 275.453610883
7 5 243.749633589
7 4 236.645212469
7 3 242.025696566
7 2 235.092555474
7 1 285.335597979
7 0 522.692407298
6 15 279.905069131
6 14 322.580284631
6 13 333.808950409
6 12 292.261650153
6 11 307.1732545
6 10 246.730438049
6 9 -1.36424205266e-12
6 8 300.040363692
6 7 358.416139314
6 6 252.377759336
6 5 285.222113107
6 4 260.729803472
6 3 238.844479935
6 2 231.910354182
6 1 221.559406198
6 0 337.62619949
5 15 258.284593893
5 14 297.146681672
5 13 334.62275434
5 12 282.810908281
5 11 306.586316047
5 10 -1.25055521494e-12
5 9 246.730438049
5 8 282.425063921
5 7 362.63021037
5 6 241.314453584
5 5 261.735495667
5 4 243.604606451
5 3 226.190714716
5 2 216.70718192
5 1 213.664313658
5 0 340.462955333
4 15 407.352674799
4 14 487.497920041
4 13 291.587273571
4 12 316.965467621
4 11 -3.63797880709e-12
4 10 306.586316047
4 9 307.1732545
4 8 425.710008428
4 7 261.89816067
4 6 324.688213271
4 5 424.181222965
4 4 381.153828422
4 3 333.124585802
4 2 324.05054448
4 1 244.930700831
4 0 231.671167076
3 15 341.568038006
3 14 393.007185097
3 13 341.914807256
3 12 -1.47792889038e-12
3 11 316.965467621
3 10 282.810908281
3 9 292.261650153
3 8 358.150437443
3 7 343.104329186
3 6 296.249654949
3 5 349.158021816
3 4 319.782242073
3 3 293.911160011
3 2 284.493220067
3 1 248.578212375
3 0 325.54869603
2 15 437.661852244
2 14 526.985455186
2 13 1.13686837722e-12
2 12 341.914807256
2 11 291.587273571
2 10 334.62275434
2 9 333.808950409
2 8 456.640206077
2 7 255.868969494
2 6 349.362163746
2 5 459.51085008
2 4 413.469856501
2 3 362.65222378
2 2 359.526085471
2 1 265.738212054
2 0 230.297692998
1 15 237.923801612
1 14 -2.27373675443e-12
1 13 526.985455186
1 12 393.007185097
1 11 487.497920041
1 10 297.146681672
1 9 322.580284631
1 8 261.249236701
1 7 640.330735698
1 6 286.448253125
1 5 222.397172067
1 4 226.701009987
1 3 247.851254891
1 2 232.114907472
1 1 327.376069187
1 0 630.714712098
0 15 -1.13686837722e-12
0 14 237.923801612
0 13 437.661852244
0 12 341.568038006
0 11 407.352674799
0 10 258.284593893
0 9 279.905069131
0 8 252.451712439
0 7 524.538541511
0 6 255.08149628
0 5 222.570093133
0 4 216.312445446
0 3 226.54033522
0 2 212.191878011
0 1 274.03688795
0 0 509.701561666

==> data/exp/word2vec.langmap.kid.dat <==
15 15 0.352481682775
15 14 0.397922877468
15 13 0.265967673448
15 12 0.33477128196
15 11 0.26939715518
15 10 0.277204096615
15 9 0.261429107205
15 8 0.387835461345
15 7 0.222660990396
15 6 0.343820882396
15 5 0.361940181061
15 4 0.350064314306
15 3 0.332624510042
15 2 0.275630568866
15 1 0.207550601296
15 0 -5.35125064784e-05
14 15 0.330325268967
14 14 0.346257992171
14 13 0.275144825351
14 12 0.271319816577
14 11 0.249138672471
14 10 0.262026313827
14 9 0.221397379638
14 8 0.356893918943
14 7 0.174807226086
14 6 0.297655121626
14 5 0.338596561938
14 4 0.285895209
14 3 0.318384665943
14 2 0.258511343588
14 1 -0.00135920473158
14 0 0.207550601296
13 15 0.350708407695
13 14 0.389712419962
13 13 0.330941944564
13 12 0.367022722304
13 11 0.308697083187
13 10 0.319759868738
13 9 0.301757334544
13 8 0.449705999398
13 7 0.276490623451
13 6 0.354838406457
13 5 0.390897511107
13 4 0.370197176692
13 3 0.377060212661
13 2 -0.003450812636
13 1 0.258511343588
13 0 0.275630568866
12 15 0.411725185555
12 14 0.45457703527
12 13 0.372936257672
12 12 0.416040608333
12 11 0.349831658899
12 10 0.380117896065
12 9 0.315674283684
12 8 0.465714117896
12 7 0.311463032567
12 6 0.427023187399
12 5 0.472276189297
12 4 0.411195376977
12 3 -0.00359008940449
12 2 0.377060212661
12 1 0.318384665943
12 0 0.332624510042
11 15 0.374521716466
11 14 0.445711044818
11 13 0.369332880516
11 12 0.39952686512
11 11 0.377828518636
11 10 0.37324413126
11 9 0.330147564778
11 8 0.443323595126
11 7 0.302430625947
11 6 0.394529915759
11 5 0.419882595695
11 4 -0.00502163047321
11 3 0.411195376977
11 2 0.370197176692
11 1 0.285895209
11 0 0.350064314306
10 15 0.418123347496
10 14 0.454971340552
10 13 0.418444603328
10 12 0.432332902888
10 11 0.402127543084
10 10 0.392844163932
10 9 0.369519411796
10 8 0.508598190252
10 7 0.358106012242
10 6 0.435285067373
10 5 -0.00658208224959
10 4 0.419882595695
10 3 0.472276189297
10 2 0.390897511107
10 1 0.338596561938
10 0 0.361940181061
9 15 0.402523179537
9 14 0.43526250522
9 13 0.369843489325
9 12 0.398598140966
9 11 0.35262878313
9 10 0.382221222231
9 9 0.343873715425
9 8 0.486760992264
9 7 0.30880990808
9 6 -0.00319336596665
9 5 0.435285067373
9 4 0.394529915759
9 3 0.427023187399
9 2 0.354838406457
9 1 0.297655121626
9 0 0.343820882396
8 15 0.323740282624
8 14 0.358941280136
8 13 0.256605531453
8 12 0.294302787159
8 11 0.275949810968
8 10 0.25557293454
8 9 0.233572597611
8 8 0.379108466445
8 7 -0.000292011965212
8 6 0.30880990808
8 5 0.358106012242
8 4 0.302430625947
8 3 0.311463032567
8 2 0.276490623451
8 1 0.174807226086
8 0 0.222660990396
7 15 0.447190310137
7 14 0.519936034974
7 13 0.442891252325
7 12 0.466082406423
7 11 0.447632751498
7 10 0.430974132021
7 9 0.390114170229
7 8 -0.00611684288004
7 7 0.379108466445
7 6 0.486760992264
7 5 0.508598190252
7 4 0.443323595126
7 3 0.465714117896
7 2 0.449705999398
7 1 0.356893918943
7 0 0.387835461345
6 15 0.326183659977
6 14 0.38077810155
6 13 0.30711957798
6 12 0.311563879203
6 11 0.277675429188
6 10 0.277869426975
6 9 -0.00250059417399
6 8 0.390114170229
6 7 0.233572597611
6 6 0.343873715425
6 5 0.369519411796
6 4 0.330147564778
6 3 0.315674283684
6 2 0.301757334544
6 1 0.221397379638
6 0 0.261429107205
5 15 0.346057303181
5 14 0.38965683356
5 13 0.347536438842
5 12 0.319594317908
5 11 0.313322368748
5 10 -0.00254799122315
5 9 0.277869426975
5 8 0.430974132021
5 7 0.25557293454
5 6 0.382221222231
5 5 0.392844163932
5 4 0.37324413126
5 3 0.380117896065
5 2 0.319759868738
5 1 0.262026313827
5 0 0.277204096615
4 15 0.38926240093
4 14 0.424873478397
4 13 0.336387226556
4 12 0.330911169121
4 11 -0.00118384865788
4 10 0.313322368748
4 9 0.277675429188
4 8 0.447632751498
4 7 0.275949810968
4 6 0.35262878313
4 5 0.402127543084
4 4 0.377828518636
4 3 0.349831658899
4 2 0.308697083187
4 1 0.249138672471
4 0 0.26939715518
3 15 0.412276102714
3 14 0.409072397086
3 13 0.377423703991
3 12 -0.00228679138651
3 11 0.330911169121
3 10 0.319594317908
3 9 0.311563879203
3 8 0.466082406423
3 7 0.294302787159
3 6 0.398598140966
3 5 0.432332902888
3 4 0.39952686512
3 3 0.416040608333
3 2 0.367022722304
3 1 0.271319816577
3 0 0.33477128196
2 15 0.360589398461
2 14 0.415035543677
2 13 -0.0011482236519
2 12 0.377423703991
2 11 0.336387226556
2 10 0.347536438842
2 9 0.30711957798
2 8 0.442891252325
2 7 0.256605531453
2 6 0.369843489325
2 5 0.418444603328
2 4 0.369332880516
2 3 0.372936257672
2 2 0.330941944564
2 1 0.275144825351
2 0 0.265967673448
1 15 0.444997738925
1 14 -0.00908697103685
1 13 0.415035543677
1 12 0.409072397086
1 11 0.424873478397
1 10 0.38965683356
1 9 0.38077810155
1 8 0.519936034974
1 7 0.358941280136
1 6 0.43526250522
1 5 0.454971340552
1 4 0.445711044818
1 3 0.45457703527
1 2 0.389712419962
1 1 0.346257992171
1 0 0.397922877468
0 15 -0.0057651730304
0 14 0.444997738925
0 13 0.360589398461
0 12 0.412276102714
0 11 0.38926240093
0 10 0.346057303181
0 9 0.326183659977
0 8 0.447190310137
0 7 0.323740282624
0 6 0.402523179537
0 5 0.418123347496
0 4 0.374521716466
0 3 0.411725185555
0 2 0.350708407695
0 1 0.330325268967
0 0 0.352481682775

==> data/exp/word2vec.langmap.msid.dat <==
15 15 78.97904593586189
15 14 76.25081965317207
15 13 92.07977146023683
15 12 95.20391152084402
15 11 91.73082053229551
15 10 114.75661115295003
15 9 122.51231554390198
15 8 55.5933545151841
15 7 61.76255143450694
15 6 58.3119605144932
15 5 39.17503365559161
15 4 48.39439791283695
15 3 37.67893879495497
15 2 44.61237070541392
15 1 20.635347317275006
15 0 0.0
14 15 99.41570861322896
14 14 96.63910600011491
14 13 112.47460994104958
14 12 115.6561466980529
14 11 112.20239263094172
14 10 135.23654176407425
14 9 142.9922461550262
14 8 75.89261081236452
14 7 82.10283987877689
14 6 78.7736803200135
14 5 59.5398608767498
14 4 68.70814212391421
14 3 58.02286543985611
14 2 64.89234460027113
14 1 0.0
14 0 20.635347317275006
13 15 34.62976448289206
13 14 31.80426738446145
13 13 47.62495488639519
13 12 50.85518948222309
13 11 47.4267246151079
13 10 70.48151743334722
13 9 78.21869925014614
13 8 11.000266212093395
13 7 17.239225534186946
13 6 14.312731403537788
13 5 5.558941502057225
13 4 3.875829956835944
13 3 6.988377518766681
13 2 0.0
13 1 64.89234460027113
13 0 44.61237070541392
12 15 41.39284317337284
12 14 38.61624056025879
12 13 54.45174450119346
12 12 57.633281258196774
12 11 54.183668610457474
12 10 77.23846142869678
12 9 84.97564324549572
12 8 17.914415720229123
12 7 24.094813210771456
12 6 20.81632498033319
12 5 1.5302079328905918
12 4 10.715459117881977
12 3 0.0
12 2 6.988377518766681
12 1 58.02286543985611
12 0 37.67893879495497
11 15 30.76784026073462
11 14 27.949713053131685
11 13 43.78521699406636
11 12 46.99738991445264
11 11 43.56892504733746
11 10 66.62371786557677
11 9 74.3608996823757
11 8 7.200936331463811
11 7 13.399175072546562
11 6 10.460700187151712
11 5 9.230396894628225
11 4 0.0
11 3 10.715459117881977
11 2 3.875829956835944
11 1 68.70814212391421
11 0 48.39439791283695
10 15 39.87584773647915
10 14 37.099987789873005
10 13 52.93474906429977
10 12 56.11628582130309
10 11 52.66253175419192
10 10 75.71459167296726
10 9 83.45238527827641
10 8 16.431333226092036
10 7 22.587517778915327
10 6 19.288037345986417
10 5 0.0
10 4 9.230396894628225
10 3 1.5302079328905918
10 2 5.558941502057225
10 1 59.5398608767498
10 0 39.17503365559161
9 15 20.66708542136869
9 14 17.992573754489904
9 13 33.77783306570483
9 12 36.89195100635082
9 11 33.428712310928226
9 10 56.46286144406076
9 9 64.21856583501271
9 8 4.5521776265486835
9 7 4.045603586609197
9 6 0.0
9 5 19.288037345986417
9 4 10.460700187151712
9 3 20.81632498033319
9 2 14.312731403537788
9 1 78.7736803200135
9 0 58.3119605144932
8 15 17.423105740798363
8 14 14.565041850274506
8 13 30.386041921519798
8 12 33.615963948036146
8 11 30.213291618150084
8 10 53.251559446980075
8 9 60.9794737159592
8 8 6.2771563276431666
8 7 0.0
8 6 4.045603586609197
8 5 22.587517778915327
8 4 13.399175072546562
8 3 24.094813210771456
8 2 17.239225534186946
8 1 82.10283987877689
8 0 61.76255143450694
7 15 23.700262068441532
7 14 20.831525611994916
7 13 36.644581275645635
7 12 39.885927422690365
7 11 36.48861551246917
7 10 59.526883341299154
7 9 67.2429473260135
7 8 0.0
7 7 6.2771563276431666
7 6 4.5521776265486835
7 5 16.431333226092036
7 4 7.200936331463811
7 3 17.914415720229123
7 2 11.000266212093395
7 1 75.89261081236452
7 0 55.5933545151841
6 15 43.59305942164108
6 14 46.4144318656847
6 13 30.630584396403883
6 12 27.36350976792306
6 11 30.791974635038244
6 10 7.761358628853821
6 9 0.0
6 8 67.2429473260135
6 7 60.9794737159592
6 6 64.21856583501271
6 5 83.45238527827641
6 4 74.3608996823757
6 3 84.97564324549572
6 2 78.21869925014614
6 1 142.9922461550262
6 0 122.51231554390198
5 15 35.85587760484215
5 14 38.69535772930424
5 13 22.952198980851936
5 12 19.640955918608793
5 11 23.054792818239314
5 10 0.0
5 9 7.761358628853821
5 8 59.526883341299154
5 7 53.251559446980075
5 6 56.46286144406076
5 5 75.71459167296726
5 4 66.62371786557677
5 3 77.23846142869678
5 2 70.48151743334722
5 1 135.23654176407425
5 0 114.75661115295003
4 15 12.801084786602837
4 14 15.666868466535552
4 13 1.2904777135025565
4 12 3.4949530382682172
4 11 0.0
4 10 23.054792818239314
4 9 30.791974635038244
4 8 36.48861551246917
4 7 30.213291618150084
4 6 33.428712310928226
4 5 52.66253175419192
4 4 43.56892504733746
4 3 54.183668610457474
4 2 47.4267246151079
4 1 112.20239263094172
4 0 91.73082053229551
3 15 16.240438084823936
3 14 19.05440181069545
3 13 3.4918936369430207
3 12 0.0
3 11 3.4949530382682172
3 10 19.640955918608793
3 9 27.36350976792306
3 8 39.885927422690365
3 7 33.615963948036146
3 6 36.89195100635082
3 5 56.11628582130309
3 4 46.99738991445264
3 3 57.633281258196774
3 2 50.85518948222309
3 1 115.6561466980529
3 0 95.20391152084402
2 15 13.120107140396879
2 14 15.835503940934673
2 13 0.0
2 12 3.4918936369430207
2 11 1.2904777135025565
2 10 22.952198980851936
2 9 30.630584396403883
2 8 36.644581275645635
2 7 30.386041921519798
2 6 33.77783306570483
2 5 52.93474906429977
2 4 43.78521699406636
2 3 54.45174450119346
2 2 47.62495488639519
2 1 112.47460994104958
2 0 92.07977146023683
1 15 3.028828634043765
1 14 0.0
1 13 15.835503940934673
1 12 19.05440181069545
1 11 15.666868466535552
1 10 38.69535772930424
1 9 46.4144318656847
1 8 20.831525611994916
1 7 14.565041850274506
1 6 17.992573754489904
1 5 37.099987789873005
1 4 27.949713053131685
1 3 38.61624056025879
1 2 31.80426738446145
1 1 96.63910600011491
1 0 76.25081965317207
0 15 0.0
0 14 3.028828634043765
0 13 13.120107140396879
0 12 16.240438084823936
0 11 12.801084786602837
0 10 35.85587760484215
0 9 43.59305942164108
0 8 23.700262068441532
0 7 17.423105740798363
0 6 20.66708542136869
0 5 39.87584773647915
0 4 30.76784026073462
0 3 41.39284317337284
0 2 34.62976448289206
0 1 99.41570861322896
0 0 78.97904593586189

==> data/inceptionsaurus.dat <==
x	y	class
0.9434	-0.4708	a
1.2443	-0.3231	a
-1.9922	1.4891	a
-0.5203	0.4746	a
-1.4555	1.1247	a
0.9271	-0.9830	a
-1.4880	1.1936	a
-0.5203	0.4254	a
0.9597	-1.1307	a
0.1953	0.7012	a
-0.5610	0.8587	a
-1.6344	1.1739	a
-0.4959	0.0019	a
1.5777	0.2186	a
0.5205	-0.7269	a
-1.5531	1.1739	a
0.3172	-0.2345	a
-0.0812	1.1247	a
0.1709	0.9178	a
1.9517	-0.7269	a
-0.6423	0.7406	a
0.3579	-0.6974	a
1.7728	0.0905	a
0.1302	-0.0966	a
0.2441	0.7898	a
-1.0733	0.6322	a
-1.5693	1.3709	a
-1.2278	1.6762	a
-0.4878	0.6125	a
-0.1137	1.1837	a
0.0082	0.4352	a
-0.8375	0.7209	a
0.6425	-0.4610	a
1.5451	-0.0966	a
-0.5041	0.3565	a
-0.0812	0.0905	a
0.3498	-1.3868	a
0.4311	-1.5247	a
1.6509	-1.0125	a
-1.4555	0.9868	a
1.2605	-0.3231	a
0.0489	-0.8845	a
0.4230	0.0413	a
-0.3333	-1.8595	a
-0.7561	-0.2739	a
0.0245	-0.8648	a
0.1871	0.5239	a
-1.1302	0.6913	a
0.8214	-1.8595	a
-0.7236	0.9966	a
0.7726	-1.0618	a
-0.9513	1.8239	a
1.9599	-0.6186	a
-0.3983	-0.0966	a
-0.7317	0.4155	a
0.0489	0.5830	a
-0.5366	0.0511	a
0.4230	1.0065	a
-1.2522	1.6368	a
-1.0977	1.8338	a
1.4801	0.3958	a
0.7076	-0.9239	a
-0.5122	0.7209	a
1.0898	-0.4314	a
-0.3496	1.2625	a
-1.1383	1.3512	a
1.1467	0.4352	a
0.8865	-0.5989	a
-0.3577	0.6519	a
0.3579	-0.2049	a
-1.5124	0.8883	a
1.2036	0.6125	a
0.9841	-1.7906	a
-1.2766	0.7602	a
-1.3498	0.9966	a
0.3904	-1.2981	a
1.0410	-0.3428	a
0.8214	0.7799	a
-0.4471	0.7799	a
1.7240	0.2284	a
0.0896	0.5633	a
0.3254	-1.5148	a
1.9924	-0.6481	a
-1.4555	1.7550	a
0.3335	-0.6481	a
0.1058	1.1148	a
-0.2682	0.0216	a
0.3172	-0.3330	a
0.1709	0.9178	a
0.9759	-1.2883	a
-0.3983	0.4746	a
-1.9922	1.2921	a
-0.6748	0.5140	a
-0.8131	0.9277	a
-1.7889	1.2822	a
0.3254	-0.8352	a
-1.8539	1.3216	a
-0.3821	1.3413	a
-1.1058	0.7799	a
0.3823	0.9572	a
1.4557	0.4746	a
1.3500	0.5436	a
0.9678	-0.4118	a
-0.3008	0.0511	a
-0.4797	0.8587	a
0.6100	-1.0125	a
-0.4959	0.6815	a
0.4718	-1.3277	a
0.6588	-1.3080	a
1.7647	-0.3625	a
0.5043	0.8784	a
-0.2764	1.0754	a
1.6346	-1.1012	a
0.2034	-1.4754	a
0.7157	-1.8989	a
-0.2113	0.7602	a
1.8867	-0.3231	a
1.7240	-1.2095	a
0.6344	-0.7959	a
0.5287	-1.1406	a
-1.8946	1.2133	a
1.9111	-0.9239	a
-0.6179	-0.2542	a
1.8867	-0.4511	a
-0.2601	1.0557	a
-0.4634	0.8981	a
-0.5041	1.2231	a
-1.7320	1.6466	a
-1.3335	0.6519	a
1.2768	0.6027	a
-0.8131	0.6618	a
-0.6423	1.6269	a
-0.9106	1.4595	a
-0.3414	0.6224	a
0.4311	-0.6481	a
1.4150	0.5239	a
0.1302	-1.2292	a
0.9759	-0.5299	a
-0.3170	0.0314	a
-0.8781	0.7307	a
1.3175	-0.2542	a
-0.3902	1.3413	a
-0.6504	0.2974	a
0.5612	0.2383	a
0.1709	-0.5102	a
-0.0893	0.1201	a
1.5451	-1.4557	a
-0.7317	0.8390	a
-0.9838	1.7944	a
0.4718	-0.5299	a
0.9353	-1.4656	a
-0.3658	-0.0966	a
0.8295	0.7012	a
-0.3333	0.9572	a
0.1058	0.5042	a
-0.9594	1.4103	a
-1.0164	0.7602	a
0.5043	-1.6822	a
-1.5368	1.2034	a
-1.5205	1.2034	a
-0.3577	-0.1261	a
0.7889	-1.4951	a
0.8052	-0.4511	a
-0.5285	0.3761	a
-1.4392	1.4300	a
-0.0324	0.6519	a
-0.5041	1.3118	a
0.4474	-1.0027	a
0.9841	-1.4360	a
0.7645	-1.1110	a
0.5287	-1.1504	a
0.1058	-0.0572	a
0.7320	-1.3080	a
0.6507	-0.5004	a
0.3416	-0.8549	a
-1.3335	0.6913	a
-0.4390	1.2034	a
0.9271	-0.5890	a
0.2197	-0.5201	a
1.1304	-0.3724	a
-0.6504	0.3269	a
0.6994	-1.3178	a
-1.7401	0.7504	a
0.5775	0.8883	a
-1.9027	1.6860	a
0.0408	-0.1360	a
1.3012	-0.2739	a
-1.1953	0.8193	a
-0.3577	0.6815	a
-1.4880	0.8193	a
-0.9594	0.7602	a
-0.0487	0.2580	a
-0.4959	0.6815	a
-1.4880	0.8883	a
-0.4553	0.3761	a
-0.7236	1.6171	a
0.2929	-1.7413	a
-0.2764	0.4746	a
-0.7074	0.5337	a
0.0814	0.7996	a
1.1467	-0.3428	a
0.4718	-0.9731	a
0.3254	1.0360	a
1.7810	-0.2542	a
1.6590	-1.0322	a
-0.4878	0.5239	a
0.0164	-1.8595	a
-1.2603	1.2724	a
-0.9025	1.3413	a
0.3904	-0.8155	a
0.6913	-1.7709	a
0.9027	-1.7610	a
0.8946	-1.3375	a
-0.5203	0.7307	a
-1.7320	0.5633	a
-0.3333	1.0360	a
-0.9106	1.7747	a
-0.2276	-0.1163	a
-1.2684	0.6815	a
0.0733	0.4155	a
-1.5856	1.6959	a
0.6994	-0.8746	a
0.3660	-0.7762	a
0.0245	-0.1261	a
0.2522	0.7504	a
-0.2438	-0.1951	a
-1.0977	1.4004	a
-0.6016	0.5337	a
1.8623	-0.3625	a
1.4232	-0.1261	a
1.8460	-1.0913	a
-1.5043	1.3413	a
0.4067	-1.3375	a
-0.7236	0.5633	a
1.6915	-1.0716	a
0.5775	-0.9830	a
0.9515	-1.8694	a
0.3416	-1.0618	a
-0.3577	0.3269	a
0.0977	-1.6133	a
-1.5205	1.3512	a
-0.6016	0.1595	a
1.6671	-0.5004	a
-0.5366	0.8587	a
0.6425	0.8883	a
0.9027	-0.8943	a
-1.9353	1.4004	a
1.7322	-1.1898	a
-0.2194	0.7209	a
-0.2032	0.2777	a
1.8785	-0.4807	a
-0.0405	-0.0375	a
0.4474	-0.6777	a
-1.2359	1.3019	a
-0.8863	1.7845	a
1.7891	-1.2784	a
-0.1056	-1.6231	a
-1.3904	1.2133	a
-0.1544	0.8587	a
-1.8051	1.2034	a
-0.0405	-0.7466	a
-0.2520	0.7406	a
1.6590	-1.1110	a
-0.0812	-0.5989	a
0.3986	-0.7860	a
0.2929	-1.8004	a
0.4961	-0.7072	a
-0.2032	0.7898	a
0.5043	-1.1997	a
1.7240	0.1693	a
-0.0731	-0.1852	a
-0.9025	0.6519	a
-0.2032	-0.3822	a
-0.5203	0.9572	a
-0.8456	0.9080	a
-0.8212	0.6519	a
0.1383	0.4057	a
0.3904	-1.4853	a
1.6183	-1.2587	a
1.9029	-0.3921	a
0.6019	-1.5936	a
0.6507	0.8587	a
-1.1465	0.6618	a
0.5124	0.9375	a
-0.1381	1.2034	a
-0.0487	1.1247	a
-0.4065	0.3466	a
0.8133	-0.3527	a
0.4311	-0.6678	a
0.3172	-1.6330	a
-0.4715	0.8193	a
0.1058	-0.4807	a
-1.4148	0.5928	a
0.1871	1.0360	a
-0.5854	1.2625	a
-0.0812	0.1102	a
0.3579	-1.4754	a
0.3823	-1.7610	a
0.3416	-0.8352	a
-0.2032	-0.1655	a
-1.3498	1.6565	a
0.8783	-1.0519	a
-0.5366	-0.1852	a
-1.6506	1.6663	a
-0.2276	0.9671	a
0.0733	0.8390	a
1.8948	-0.7368	a
0.0977	-1.7216	a
-0.8619	1.0951	a
0.9190	-1.6034	a
0.6750	-0.6087	a
0.6994	-1.3769	a
-1.1465	1.4398	a
1.5451	0.2875	a
0.3416	0.9966	a
0.8052	-0.4511	a
1.1711	-0.3724	a
-1.1465	0.7406	a
-1.2278	1.3610	a
1.6996	-0.9534	a
1.8948	-0.8549	a
0.9841	-1.1012	a
0.1953	0.4352	a
1.2280	-0.2739	a
-1.1871	0.7701	a
-0.5610	-0.2345	a
-1.4636	0.5830	a
1.9843	-0.6186	a
-1.7970	0.4746	a
-0.4553	0.1398	a
1.2036	-0.2739	a
-0.2113	-0.2936	a
-0.6992	-0.4216	a
-0.5447	0.0905	a
-0.7155	0.5042	a
1.8867	-0.2345	a
0.3254	-0.8943	a
-1.3660	1.1542	a
-0.4553	1.0262	a
-1.4636	1.2330	a
-0.0568	-1.8694	a
-1.9759	1.3512	a
-0.8375	1.3512	a
-0.7561	0.7996	a
-0.6179	1.0262	a
-0.6992	0.1693	a
-0.2113	0.3761	a
1.1630	0.6519	a
-0.7399	0.4943	a
-1.6425	0.9375	a
0.2929	-1.6231	a
-0.7968	1.6860	a
-0.7074	0.3269	a
-0.4878	0.6913	a
0.5287	-1.1209	a
0.9597	-1.3671	a
0.9678	-1.8300	a
-0.6748	1.6466	a
1.6753	-1.0027	a
0.6913	-0.7466	a
-0.6504	0.7602	a
-1.1465	1.3709	a
0.2441	-0.9436	a
-0.4959	0.9474	a
-0.2032	-1.8792	a
-2.0084	1.3413	a
0.7970	-1.0519	a
-1.4799	1.6860	a
-0.2926	-0.2443	a
0.6019	-0.9436	a
0.8865	-0.5201	a
-0.8375	0.7701	a
-0.5610	0.0905	a
0.6263	-1.5444	a
-0.7155	0.3958	a
1.6915	-0.7860	a
0.0733	-1.0224	a
0.9027	-1.4951	a
0.6181	-1.4262	a
-0.5610	-0.0178	a
1.1223	0.2481	a
-1.4067	1.4300	a
-0.4065	0.0216	a
1.9436	-0.7269	a
1.7972	0.0905	a
-0.2113	-0.5693	a
-0.4471	0.4746	a
-0.2438	1.0853	a
1.1060	0.1693	a
-1.4473	0.6224	a
0.3742	-1.1110	a
0.7401	-0.9830	a
-1.5124	0.8390	a
-0.5203	1.2921	a
0.3660	-1.8103	a
1.6996	-0.3822	a
-0.3740	0.4648	a
-0.8537	0.6815	a
-0.2357	0.0216	a
0.1221	-1.2193	a
0.3254	-1.8103	a
0.3823	-1.2981	a
-0.6342	0.5140	a
-0.0487	0.6224	a
-1.4880	0.9671	a
0.9353	-1.6822	a
-1.5856	0.8095	a
1.8460	-0.2739	a
-1.3172	0.6322	a
-0.8944	1.3610	a
0.1058	-0.3822	a
0.3335	-0.8943	a
-0.6016	0.2087	a
-1.5368	0.9572	a
0.1546	1.1148	a
1.7810	-1.0125	a
1.9517	-0.1754	a
-0.5122	-0.3034	a
-1.5449	1.5777	a
-1.7807	1.4792	a
1.5370	0.2284	a
-0.7317	0.2974	a
1.1630	0.0708	a
-0.2438	0.6125	a
-0.6504	0.7209	a
0.6344	0.4451	a
0.5043	-1.6921	a
0.9353	-1.5050	a
0.7076	0.8292	a
-0.4878	1.4891	a
-0.0812	-0.6875	a
-0.1137	-1.7315	a
-1.4717	1.0656	a
0.6588	-1.0322	a
0.5531	-1.5739	a
-0.5854	0.7602	a
-0.3008	1.2527	a
0.6181	-1.3375	a
-0.3170	-0.0277	a
-0.8212	1.3413	a
-1.8051	1.6860	a
1.7403	-0.2837	a
-1.4148	0.6125	a
-0.5691	-0.1951	a
-0.6260	0.9375	a
-1.4799	1.1148	a
-1.7401	1.2527	a
-0.6098	1.0163	a
-0.7887	1.7353	a
0.6181	-1.5050	a
1.8542	-0.4019	a
-0.6342	1.0163	a
-1.1465	1.3413	a
-0.6748	1.1936	a
-0.5447	0.6815	a
0.0570	-1.4754	a
1.8704	-0.3724	a
0.5775	-1.1701	a
1.0247	-0.5299	a
-1.4148	1.1739	a
1.8379	-0.6678	a
-0.6504	1.1542	a
-1.1383	1.3906	a
1.6427	-1.0322	a
0.2034	-0.5398	a
0.8783	-1.8497	a
1.9599	-0.1064	a
0.7889	0.7701	a
-0.3740	0.8193	a
-0.4797	1.0163	a
0.6588	-1.5050	a
-0.6260	0.2186	a
-0.2764	0.3663	a
-1.7482	0.5042	a
0.5612	-1.5739	a
1.6590	-1.1800	a
1.6996	0.1890	a
1.8623	-0.4314	a
0.3254	-0.7762	a
-1.4880	0.5534	a
0.1140	-1.2587	a
-0.3821	0.0905	a
-1.1871	1.5678	a
-0.5935	0.3565	a
-1.5693	1.6466	a
1.7159	-1.2587	a
1.6183	-1.3868	a
0.0001	-0.5890	a
-0.0324	0.7996	a
-0.4553	0.7307	a
-0.1625	-1.7512	a
-0.2113	-0.3527	a
0.0245	-0.1261	a
-0.4553	0.2875	a
-1.8133	0.5928	a
-1.5043	1.3315	a
-0.8619	0.8883	a
1.6021	0.3368	a
0.9841	-1.3966	a
-0.6342	-0.3527	a
0.7726	-0.4610	a
-0.4227	0.8292	a
-1.5612	0.9375	a
-0.6179	1.6072	a
-1.6100	0.9474	a
-1.7238	0.7110	a
0.2115	-0.5989	a
-0.6016	-0.3133	a
-1.4311	1.2231	a
-1.7157	0.8587	a
-0.2032	0.6815	a
0.2522	-0.1951	a
0.5287	0.0708	a
1.7159	-0.4314	a
1.2524	0.6125	a
-0.7724	0.9080	a
0.1383	0.5731	a
0.6181	-1.1504	a
0.9515	-0.4511	a
0.7076	0.8390	a
0.6344	-1.8595	a
-0.1381	0.9572	a
0.6507	-1.1603	a
-0.1137	0.3565	a
-1.8865	1.5678	a
0.5205	-0.6087	a
0.0001	-0.0178	a
0.5612	-0.9633	a
-1.4229	1.7550	a
1.6021	-0.3231	a
-1.9434	1.5481	a
-1.8377	1.6762	a
1.6996	-0.2739	a
-1.1058	0.8390	a
1.1142	0.6716	a
-0.4797	1.3512	a
0.1058	-1.3277	a
-0.1788	-0.0867	a
-0.4634	1.0163	a
-0.2276	-1.6921	a
-0.6748	0.2777	a
-0.3089	0.5731	a
-0.4878	0.6913	a
-1.0814	0.6224	a
1.0898	-0.0769	a
-1.4636	1.1050	a
1.5451	-1.2784	a
0.3498	0.9375	a
-1.6669	1.3709	a
0.7645	-0.9830	a
-0.6586	1.1640	a
-0.3333	1.0360	a
-0.6179	-0.1064	a
-0.1788	0.6322	a
-0.1788	-1.6527	a
-0.3496	-0.3330	a
0.3742	-1.1307	a
1.5777	-0.0277	a
-0.3252	0.0511	a
-0.6423	0.3368	a
-0.3902	-0.1261	a
0.4718	-1.4853	a
0.3010	-0.2542	a
1.9436	-0.4610	a
-1.4473	0.7110	a
0.2197	-1.4557	a
-0.6667	1.0656	a
0.2603	1.0951	a
-1.9596	1.1640	a
1.4882	0.2580	a
1.7810	-0.2739	a
0.2685	-0.4511	a
0.2522	-0.2640	a
-0.4146	0.4845	a
1.1955	0.1004	a
1.4394	-0.0572	a
-0.0080	-0.8254	a
-0.8375	0.5633	a
0.0896	-0.1360	a
-1.6913	1.7550	a
1.4557	0.2284	a
1.3500	-0.2246	a
-0.6179	0.1496	a
-1.1058	0.7012	a
1.6183	-1.4163	a
0.1383	-1.1504	a
-0.3170	-1.7315	a
0.4799	0.1004	a
-0.6260	0.4451	a
-0.3008	1.0951	a
0.0408	-1.3671	a
1.7078	-0.9731	a
0.5124	0.1595	a
-0.2682	-1.8103	a
-0.1707	-1.7216	a
0.4230	-1.1603	a
1.9599	-0.6875	a
-1.1953	1.7648	a
1.7403	-0.3527	a
0.0814	-0.9633	a
-0.3008	0.8686	a
0.8539	-0.4118	a
-0.6260	-0.2936	a
-0.3414	0.3565	a
-1.4311	1.0262	a
0.4474	-0.6383	a
0.4718	-0.5693	a
-1.5775	1.3216	a
-1.4392	1.2133	a
0.3254	-0.9534	a
1.3500	0.2580	a
-1.3498	1.8535	a
1.1060	0.6519	a
0.9190	-1.1997	a
0.3416	-0.6481	a
1.8216	-0.9928	a
-1.3579	1.1050	a
0.3986	-0.1557	a
0.6100	-0.9830	a
1.6102	-1.1898	a
0.3010	-0.9436	a
-1.6018	0.9277	a
0.4880	-1.0519	a
-0.2601	-1.7315	a
-1.7807	1.6466	a
1.9761	-0.3231	a
0.4636	-1.3277	a
-1.0733	1.8239	a
0.1058	0.7602	a
1.8948	-0.3330	a
-0.3658	-0.0178	a
-0.6260	-0.1261	a
1.7810	-0.9830	a
-1.4799	0.8883	a
-0.9757	0.8193	a
-0.5854	0.1496	a
-1.6669	0.5436	a
-0.0649	-0.7072	a
-0.5529	0.1201	a
0.4392	-1.6330	a
1.7728	0.1102	a
-0.2113	0.0019	a
0.0733	-0.2542	a
0.1627	-0.7959	a
0.1383	-1.5247	a
-0.0243	-0.8746	a
0.0896	-0.2246	a
-1.2847	1.0065	a
0.9841	0.7012	a
1.9029	-0.8845	a
1.7240	-0.8451	a
-0.3414	-0.3231	a
-0.6586	1.1640	a
1.8948	-0.7860	a
0.6669	-1.0716	a
0.9027	-1.8103	a
-0.8293	1.3413	a
1.9599	-0.2049	a
-0.8456	1.0951	a
-1.8946	1.5580	a
0.0082	0.3072	a
-0.3577	-0.3330	a
1.6021	-0.3034	a
0.0977	0.8784	a
-0.1219	0.8193	a
0.4392	-1.5542	a
1.0410	-0.1163	a
0.1790	0.7504	a
-0.5935	-0.3527	a
-1.5449	1.0656	a
1.1548	0.2678	a
-1.5775	0.7307	a
-0.4227	0.0905	a
-0.2601	0.6618	a
-1.3904	1.5875	a
0.0652	-0.4610	a
-0.5447	0.1890	a
-1.2766	0.6716	a
0.5612	-0.8648	a
0.4392	-0.8648	a
0.3254	-1.5247	a
1.9436	-0.6875	a
-0.7317	0.1299	a
-1.4961	0.8489	a
1.5451	-1.4557	a
-0.0975	-1.8103	a
-0.5122	0.8587	a
0.9190	-1.8694	a
1.8948	-0.8549	a
-0.3008	0.0708	a
0.5368	-1.5345	a
0.6100	-0.6678	a
0.4067	-1.5444	a
-1.7970	0.5239	a
0.1953	1.1345	a
-1.3010	0.7504	a
1.0003	0.6716	a
-1.3904	0.6913	a
1.7240	-0.5201	a
-1.6018	0.7799	a
-0.0487	-0.6087	a
1.6996	0.2875	a
0.1383	0.4845	a
-1.8133	0.5436	a
-0.5691	1.5186	a
0.7889	-1.8497	a
0.3579	-0.5004	a
1.6671	-0.5004	a
1.6590	-1.1800	a
-0.8049	1.7353	a
-0.7805	1.2822	a
-0.4715	0.4746	a
-1.1871	1.4004	a
-1.5449	0.8193	a
-0.7805	-0.3724	a
0.0570	-1.4360	a
0.8865	-1.3769	a
0.3742	-1.6330	a
-0.4878	0.1299	a
-0.3821	0.9277	a
0.0652	-1.8103	a
-1.3010	1.6663	a
0.0326	-0.3921	a
0.8783	-0.5004	a
0.1627	-0.5201	a
0.7482	-0.4216	a
0.4311	0.0807	a
0.5775	-1.1110	a
0.2115	-0.5890	a
0.4718	-1.5739	a
0.2847	0.4746	a
-1.1790	1.8830	a
0.3579	-1.1603	a
1.6509	-1.0716	a
0.4148	-1.0224	a
1.7078	-0.1951	a
0.3498	-1.0815	a
0.4636	-0.7663	a
-0.0731	0.0216	a
-1.9109	1.2921	a
-1.4799	0.5436	a
0.3254	-0.7663	a
-0.5285	0.5042	a
0.5531	-0.7860	a
-0.0975	0.2974	a
0.0082	-1.5641	a
-1.2115	0.7406	a
0.2603	-0.0867	a
0.4961	-1.3769	a
-1.2278	0.6421	a
0.0570	-1.7315	a
0.5937	0.9178	a
-0.2357	0.1299	a
-0.0080	0.3171	a
-0.4878	0.2777	a
-1.5937	1.2625	a
0.9678	-0.7368	a
-0.6586	0.9572	a
0.1383	-0.1852	a
-0.3902	0.5436	a
-0.3577	0.6815	a
1.6753	-0.8648	a
0.8946	-1.5247	a
1.4964	0.3761	a
0.8865	-1.0224	a
0.3498	-0.9731	a
-1.5693	0.9572	a
1.9029	-0.0178	a
0.5612	-0.9337	a
-0.4634	0.0610	a
0.1140	-0.9731	a
1.8379	0.1496	a
1.7240	-1.1504	a
0.5856	-1.1110	a
-0.1219	-0.6678	a
0.9027	-1.5641	a
-0.8619	0.7504	a
-1.5449	1.1936	a
-0.0649	-0.0473	a
-0.3008	-1.8595	a
0.7238	-0.7171	a
-0.7074	0.5534	a
0.3742	-0.6875	a
-1.7157	0.7012	a
-0.4959	-0.0080	a
0.3254	-1.4360	a
1.1223	0.3072	a
-0.4878	1.1739	a
0.3660	-0.1163	a
0.3498	-1.1898	a
1.9924	-0.6284	a
-0.3414	1.1542	a
-0.5772	-0.2049	a
-0.4309	0.4746	a
-0.0243	-1.6921	a
0.4636	-0.5398	a
-0.1137	-0.0277	a
1.1304	0.0314	a
0.0977	-0.7466	a
-0.4715	0.3466	a
0.2034	1.1345	a
-1.6913	0.8489	a
0.6669	-0.3822	a
1.7728	0.1595	a
1.3581	-0.2739	a
0.4474	-0.6087	a
0.0408	-0.1261	a
0.7726	-0.8352	a
1.8948	-0.9042	a
-1.5612	1.7057	a
-0.4634	-0.0080	a
-0.6504	1.1542	a
-0.2357	1.1247	a
0.9434	-1.0815	a
-1.3335	0.7110	a
0.7726	-1.3868	a
0.1140	-0.2936	a
-0.3902	0.3860	a
0.4474	0.9277	a
0.8783	-0.5004	a
0.8865	-1.1603	a
-0.6423	-0.1951	a
0.4880	-1.8103	a
0.4555	-1.0027	a
1.6834	-0.9239	a
0.4474	-1.5641	a
-0.1381	-0.1064	a
-0.5203	1.1148	a
-0.1137	-0.0867	a
-0.6260	0.1004	a
0.7401	-0.6974	a
0.9597	-1.8103	a
0.2929	-0.1261	a
-0.9594	1.7944	a
-1.6750	1.2527	a
0.2197	-0.4708	a
0.3335	-0.7466	a
0.3091	-1.0618	a
-1.0082	0.7701	a
0.5043	0.2580	a
-1.3010	1.7451	a
0.4230	-0.7368	a
-0.4065	1.1247	a
-1.2359	1.7550	a
0.4067	-1.8004	a
-0.2926	0.3466	a
-0.1463	0.2678	a
-1.4717	1.6368	a
0.9027	-1.4163	a
-1.3335	1.7057	a
0.0408	-1.3868	a
-1.2766	0.7012	a
0.2441	-0.2246	a
1.0572	-0.5102	a
-0.0649	0.8686	a
-0.1381	-1.7413	a
1.7240	-0.7368	a
0.7564	-1.8595	a
-1.3254	1.1640	a
-0.0080	-0.8451	a
-0.6586	1.5678	a
-1.3416	1.3216	a
0.4148	-1.8891	a
1.7891	-0.1655	a
-1.5531	1.6565	a
-1.8133	0.5436	a
-1.8946	1.2921	a
-0.1625	-0.5201	a
0.9841	-0.9042	a
0.1140	1.1345	a
-1.4880	1.0459	a
0.7970	-1.1209	a
0.4067	-0.8352	a
-0.2438	-0.0080	a
-0.4634	1.2625	a
0.4799	-0.5595	a
-1.4311	0.8784	a
0.0164	1.1444	a
-0.1300	0.9080	a
0.6100	-1.1701	a
-0.2113	0.3072	a
0.7157	-0.9928	a
0.6100	-1.1307	a
-1.1383	1.4300	a
1.9192	-0.5201	a
0.5449	-1.4951	a
1.6753	-0.9140	a
-0.0324	-0.7959	a
0.6507	-0.5102	a
-0.8293	0.6913	a
-1.6425	0.9375	a
0.4880	-1.0618	a
0.1709	-1.3868	a
0.0570	0.4549	a
1.8623	-0.9633	a
0.8621	-0.5890	a
-1.5775	1.3906	a
-1.4067	1.6959	a
0.3172	-1.0125	a
-0.0568	0.2087	a
-0.7887	-0.3231	a
0.9027	-0.6186	a
-0.0975	0.8587	a
1.6265	0.3466	a
-0.3983	1.0557	a
1.9680	-0.1655	a
0.0164	-1.5345	a
-0.3333	0.3269	a
0.6344	-0.8451	a
1.8785	-0.7762	a
0.6832	0.7898	a
-0.4471	0.8883	a
-0.2438	-1.7315	a
1.8704	-0.7565	a
-0.6179	0.6716	a
1.9355	-0.7171	a
-1.4717	1.7156	a
-1.6181	1.2822	a
-0.0975	0.9769	a
-0.4065	0.7406	a
-0.5122	0.1102	a
-1.4311	0.9277	a
-1.4880	0.7701	a
-0.0893	-0.2936	a
1.6346	0.2383	a
1.8785	-0.5201	a
-0.9432	0.6322	a
-0.2601	-1.7019	a
1.2524	-0.3231	a
-0.4309	0.1398	a
1.3419	0.2974	a
-0.0812	-1.8891	a
-0.6098	0.7996	a
1.8948	-0.9140	a
1.8785	-0.5102	a
0.6588	-1.2489	a
0.1790	-0.1261	a
-0.5366	1.0853	a
1.4557	-0.0966	a
0.4311	-1.7709	a
0.2522	0.5436	a
-0.1625	1.1542	a
0.4636	-1.7019	a
-0.1056	1.1444	a
0.7564	-1.1898	a
0.6019	0.2777	a
0.5693	-1.5838	a
-1.3986	0.9966	a
0.3660	-0.9239	a
-0.6748	0.7504	a
-0.0162	-0.9140	a
-0.5772	0.0216	a
0.3172	-0.9239	a
-0.7317	0.4254	a
-1.2278	1.8929	a
0.2441	-1.6133	a
-1.7076	1.3216	a
0.2115	-0.2837	a
-0.1707	0.5534	a
-0.4959	0.9868	a
0.5043	-1.5936	a
1.7972	0.1201	a
-1.5124	1.0065	a
-0.3414	-0.0670	a
0.3335	-0.5792	a
0.2929	-0.0769	a
-1.3660	1.1542	a
-0.6179	0.2087	a
0.9027	-1.7413	a
0.3742	-0.3428	a
0.2034	0.9080	a
0.4799	-1.2489	a
0.6019	-1.2981	a
-1.2522	1.7156	a
0.0489	0.5928	a
0.5043	-1.1603	a
-1.2522	1.2822	a
-0.7317	0.7602	a
-1.5449	1.3216	a
-1.4717	1.0557	a
-1.1709	1.4201	a
1.1873	0.2087	a
-1.0814	0.7996	a
-1.2928	1.1148	a
-1.5612	1.1936	a
-0.3658	0.6322	a
0.4392	-0.8549	a
-0.5691	-0.1557	a
-0.5691	0.0216	a
-0.7724	-0.3822	a
-0.6992	0.4057	a
-1.7320	1.7254	a
-1.5775	1.0656	a
-1.4880	0.8193	a
-0.6911	0.5928	a
-0.1788	-1.8694	a
0.1302	1.1247	a
-0.1300	-0.1064	a
0.5368	-1.1701	a
-0.1300	0.7799	a
-1.8377	0.6519	a
0.2034	-0.5201	a
0.2441	-0.4610	a
-0.2520	-0.2739	a
1.6183	-1.0224	a
0.8295	-0.3428	a
1.6346	-1.0716	a
-1.7726	0.5633	a
0.5775	-0.9928	a
-0.3740	0.0019	a
-0.6098	-0.4019	a
0.6263	-1.2489	a
0.5531	-1.0027	a
-1.5287	0.4549	a
-0.7887	1.7156	a
0.4636	-1.2587	a
0.3579	-0.3428	a
0.1058	-0.1655	a
0.0652	1.1247	a
-1.6018	0.8292	a
-0.3658	0.4549	a
0.3091	-0.5102	a
0.4148	1.0262	a
0.9353	-1.7315	a
-0.5041	0.6913	a
1.8785	-0.5693	a
0.0896	-0.0572	a
-0.9269	0.6224	a
0.0408	-1.3375	a
-0.1381	-0.6383	a
-0.0812	0.1989	a
-1.3904	1.1444	a
1.5695	-0.3231	a
-0.6179	-0.4413	a
-0.0731	-0.6875	a
-0.3414	0.5140	a
0.8946	-0.4610	a
-0.7155	0.1398	a
0.4555	-1.0224	a
0.8946	-1.0421	a
0.5449	-0.9337	a
-1.1546	1.9421	a
0.4148	-1.7709	a
1.6996	-0.8057	a
-0.2601	-0.0670	a
-0.2032	-0.5004	a
-0.6667	-0.3034	a
-0.6992	0.7799	a
0.3660	-1.0224	a
0.8865	-1.0815	a
1.6346	0.2284	a
2.0412	-0.5299	a
0.3254	-0.8943	a
1.6427	0.4451	a
0.1221	0.7898	a
-0.6016	-0.3527	a
-0.5691	0.9178	a
-0.7561	-0.3822	a
0.7889	0.7898	a
0.2359	0.8292	a
-0.3252	0.3761	a
-0.8131	0.6913	a
-0.8293	0.7012	a
0.4474	-1.6724	a
1.9599	-0.3428	a
0.0489	-0.8155	a
-0.2601	0.3466	a
0.0977	-0.4610	a
-0.2926	-1.7413	a
-1.7238	0.5633	a
-0.7805	0.3958	a
-0.0405	-0.2936	a
-1.5775	1.7550	a
-0.4715	0.8489	a
-1.5775	1.3610	a
0.6263	-0.6087	a
0.8052	-0.3625	a
0.4961	0.1398	a
0.6344	0.8489	a
-1.4961	1.0951	a
-0.9594	1.4300	a
-0.8537	0.9277	a
0.1546	-0.3527	a
-0.3170	0.7209	a
1.0979	0.6125	a
-0.4146	0.3860	a
-0.2520	1.1247	a
0.6019	-0.6186	a
-0.8049	0.8390	a
0.9434	-1.5838	a
-1.5612	1.6466	a
-1.1383	1.8436	a
-1.0164	1.7845	a
1.6834	0.2678	a
-1.0082	0.8390	a
0.7482	-0.4905	a
-1.1953	1.6860	a
-1.1383	0.6519	a
-0.6911	1.6663	a
-0.3902	-0.0867	a
-0.6016	0.8587	a
-0.6016	1.1050	a
-1.5287	1.1050	a
0.8783	-1.0913	a
-1.6994	1.3315	a
0.6263	-1.6034	a
0.2847	-0.9140	a
0.1140	-1.8891	a
0.0489	-1.4459	a
-1.2278	1.3118	a
-0.2764	1.0557	a
0.0164	-0.5792	a
-1.4799	1.1345	a
0.2847	0.7012	a
1.4476	-0.1360	a
1.1304	-0.3625	a
0.7482	-1.1110	a
0.1221	0.5140	a
0.4799	0.0117	a
1.5777	0.2087	a
1.9761	-0.4118	a
-0.4553	0.3565	a
-0.3496	0.1595	a
0.8214	-0.3921	a
-1.9922	1.2921	a
1.0410	-0.3428	a
-0.3170	1.2822	a
0.5043	-0.8352	a
0.4961	-1.4853	a
-1.2359	1.0951	a
1.3256	0.6322	a
0.9515	-0.7959	a
-0.0812	0.7799	a
1.9192	-0.2443	a
-1.3416	0.5928	a
0.3091	-1.7118	a
0.4230	0.9572	a
-0.6830	0.5337	a
0.2522	-0.9042	a
2.0249	-0.4708	a
-0.1707	-0.2246	a
0.9190	-1.5739	a
0.7238	-0.9731	a
1.7484	-0.6087	a
-0.6098	0.6913	a
1.8704	-0.0867	a
-0.0405	0.0019	a
-1.1546	1.7648	a
-0.7561	1.7254	a
-0.4227	0.0314	a
0.3904	-0.5398	a
-0.5447	0.3072	a
0.6263	-1.4951	a
0.4555	-0.7663	a
0.4474	-1.3572	a
1.6996	0.1102	a
0.9678	-1.4360	a
0.8865	-1.1603	a
1.6102	0.2186	a
-0.4065	0.0610	a
-0.2438	0.7110	a
-1.8051	1.2330	a
0.5043	-1.1012	a
-1.3904	1.3118	a
-0.4878	0.6125	a
-1.5043	1.1739	a
0.3091	-1.5345	a
0.4880	-1.4656	a
-0.6342	1.0557	a
-1.8539	1.6762	a
-0.7724	1.2822	a
-1.4392	0.9178	a
0.3579	-1.6822	a
-0.6504	0.4254	a
-0.9106	1.7648	a
0.3823	-0.3034	a
-1.6669	1.3118	a
0.3579	-1.2193	a
0.9434	-0.7466	a
0.6588	-1.7610	a
-0.8700	0.7504	a
-1.7564	0.8193	a
1.3500	0.6027	a
0.1383	-0.2640	a
1.9111	-0.4019	a
-0.9594	0.7012	a
0.2522	0.7012	a
-0.7317	0.8489	a
0.4230	-1.3375	a
1.8948	-0.3428	a
0.0326	0.3466	a
1.9843	-0.8648	a
-0.5447	-0.1754	a
-0.5122	1.1050	a
0.0570	-1.6231	a
-1.4799	1.2034	a
0.3254	-0.7959	a
0.4880	-1.4853	a
-1.4311	1.4201	a
0.2034	-0.4610	a
-1.7807	1.2034	a
0.5287	-1.5641	a
-0.5691	0.5633	a
-1.5612	0.5337	a
-1.9596	1.2921	a
0.6181	-1.5444	a
-1.4961	1.6565	a
-1.7645	0.5239	a
1.6753	0.1398	a
1.8785	-0.6087	a
-2.0003	1.2921	a
-1.6018	1.5678	a
-1.4311	1.1444	a
-0.5854	0.6027	a
-0.2357	0.7701	a
0.2766	-0.1360	a
1.7566	-1.0519	a
0.9190	-0.7762	a
-1.4473	1.6368	a
1.7972	-1.0125	a
2.0168	-0.4019	a
1.0572	-0.1655	a
-0.8049	1.1444	a
1.0572	-0.3921	a
-1.3010	1.2133	a
-0.0405	0.6815	a
-0.1381	0.0117	a
0.2278	0.6125	a
0.4474	-1.6330	a
-0.0893	-0.0473	a
0.3904	-1.3375	a
-0.6748	0.7602	a
-1.5775	0.5928	a
-0.6992	-0.2345	a
-0.8375	0.9474	a
-1.5937	0.9474	a
1.6915	0.0708	a
-0.6098	0.0314	a
-0.3008	0.3958	a
0.9841	-1.7906	a
0.0570	0.4057	a
0.6425	-0.6284	a
-0.2032	0.3565	a
0.1383	-1.1209	a
-0.0649	-1.6231	a
0.5693	-1.2390	a
-0.1463	-1.6625	a
0.8052	-0.3822	a
1.0247	-0.0375	a
-0.2357	-0.0670	a
0.4148	-1.4951	a
-0.3658	1.0360	a
0.4961	-1.2390	a
0.3660	-0.8451	a
-0.1707	-0.3625	a
-0.1300	-0.1951	a
1.6671	-1.1800	a
0.0489	-0.2542	a
0.5449	-1.0913	a
-0.3658	0.0314	a
-0.6179	0.8784	a
0.4555	-1.1012	a
0.2522	-0.2345	a
-0.3821	0.0019	a
0.7238	-1.3178	a
0.5531	0.2186	a
0.0245	-1.8497	a
0.0896	-1.2587	a
1.7403	-0.5102	a
0.6344	-1.8891	a
0.3335	-1.2981	a
-0.7887	-0.3625	a
1.6102	-1.2095	a
-0.1869	-1.8792	a
1.8054	-0.8845	a
-1.2115	1.3610	a
-1.5205	1.1444	a
-0.7643	0.4845	a
-1.5693	1.5580	a
-0.2194	-0.1261	a
-0.2357	-0.1852	a
0.0489	0.8390	a
-0.5203	0.5633	a
-0.3658	0.4352	a
1.7322	-0.3133	a
-0.7561	1.6762	a
-1.5368	0.8292	a
-0.0243	-1.8595	a
0.9027	-0.5693	a
-0.8293	0.7898	a
0.8214	-1.0716	a
-0.1300	-1.8595	a
1.7159	-0.7171	a
1.2036	-0.4314	a
-0.3658	0.0610	a
-1.2684	1.7057	a
0.0652	-0.1360	a
-1.1139	0.7602	a
-0.6260	0.3860	a
0.0001	0.2974	a
-0.8456	1.3610	a
-0.5854	-0.3527	a
-1.3660	1.1837	a
0.0652	0.3860	a
-1.1627	1.2724	a
-1.7157	0.8883	a
0.4392	0.0708	a
-0.0975	-0.6383	a
0.0977	0.5140	a
1.7484	0.1693	a
0.0408	-1.8694	a
1.1467	0.6519	a
-0.6179	0.1398	a
-0.6098	1.2133	a
1.4069	0.2580	a
-0.2601	0.3171	a
-0.4146	-0.1064	a
-1.1546	1.2034	a
-0.5447	0.1989	a
-1.3498	1.1345	a
0.1383	0.6716	a
-0.9676	1.8042	a
-0.3170	-0.4118	a
1.9680	-0.0572	a
-0.6992	1.6959	a
0.8946	-1.5345	a
-1.3742	0.6913	a
1.6509	0.3466	a
2.0249	-0.3822	a
-0.5772	0.1989	a
-0.5122	1.5186	a
-0.4634	0.6618	a
1.7647	-1.1012	a
-0.5854	1.2921	a
-1.5856	0.8587	a
1.1142	0.0511	a
1.5126	-0.2640	a
0.5205	-0.6284	a
-1.9596	1.3610	a
-0.7317	0.6125	a
0.4392	-0.5102	a
0.1302	-0.3231	a
0.3660	-0.5398	a
0.5205	-1.0716	a
-0.3252	-0.1754	a
0.3010	-1.4853	a
-0.6423	-0.2640	a
-0.7805	0.6716	a
0.0977	0.8292	a
-1.7889	1.3906	a
0.1383	0.4746	a
0.7645	-1.4557	a
0.5205	-1.0322	a
-1.4555	1.2921	a
-0.2682	1.2034	a
-1.7157	1.6269	a
0.3904	0.9277	a
-0.6016	-0.0277	a
-0.3496	0.1102	a
1.7647	-0.3034	a
0.4961	-1.1603	a
-1.5937	0.8489	a
1.7484	-0.5693	a
1.0166	-0.0375	a
-0.6504	1.6171	a
-0.2682	-0.0572	a
0.9597	-1.1800	a
1.9355	-0.4610	a
0.0652	-0.9534	a
-1.3172	1.1640	a
0.5205	-1.8792	a
1.9273	-0.8451	a
1.9436	-0.7663	a
0.2847	-0.5792	a
0.4230	-1.6330	a
-1.5368	1.1444	a
2.0168	-0.1852	a
1.1873	-0.4216	a
0.3660	-1.5838	a
0.0082	-1.5148	a
-1.0489	1.4300	a
-0.3658	1.0065	a
-0.6992	0.2777	a
0.2847	-1.7512	a
0.9841	-0.1655	a
0.1221	-0.1951	a
1.5614	0.4057	a
0.3335	-0.5299	a
-0.2682	-0.3625	a
0.7726	-1.0716	a
0.0652	-1.8792	a
-1.4555	1.3118	a
0.4718	-0.6186	a
-1.3823	1.2822	a
-0.6423	-0.4511	a
-0.4309	0.4451	a
0.0164	0.3171	a
1.6183	-0.2739	a
1.2524	0.6322	a
0.3579	-0.6186	a
-1.6425	1.3118	a
0.5043	-0.8845	a
0.2685	-1.8103	a
1.0654	-0.4511	a
-1.5856	0.5830	a
1.9111	-0.4511	a
1.8785	-0.5792	a
-1.9271	1.5088	a
0.3579	-0.8746	a
0.4392	-0.9337	a
0.5368	-1.0815	a
0.3904	-0.2739	a
0.7238	-1.8989	a
0.4311	-0.8155	a
-0.1707	-0.6087	a
0.6344	-0.4118	a
-1.4961	1.6762	a
1.8216	-0.2837	a
0.9841	-1.2883	a
-1.4229	1.6565	a
-0.1381	0.0413	a
0.3335	-1.8989	a
-1.2278	1.7550	a
0.5531	-1.3572	a
1.5614	-0.2936	a
-0.6504	0.4648	a
1.8542	-0.4216	a
0.2359	-1.8595	a
-1.3904	1.2428	a
0.1709	-0.1163	a
0.1221	0.4549	a
0.4718	0.8883	a
0.3660	-1.5148	a
-0.2357	-0.0277	a
-1.6100	0.5731	a
0.0001	0.9474	a
-0.1463	0.3466	a
0.0082	-1.4557	a
-1.4311	1.6762	a
0.9190	-1.5050	a
-0.4227	1.1739	a
-1.5937	1.7648	a
0.8377	-0.3330	a
1.7078	-0.0080	a
-0.4309	0.8981	a
-0.2276	1.1739	a
1.0410	0.6322	a
-1.3986	1.2625	a
0.9597	-1.0815	a
-0.7968	0.7307	a
-0.6586	1.1345	a
-1.9109	1.6466	a
-1.4067	1.2921	a
-0.2357	0.9671	a
-0.7968	1.2133	a
1.8867	-0.8746	a
-1.8051	1.3512	a
1.2605	0.5731	a
0.5531	-1.1800	a
-0.1381	-1.6921	a
1.9924	-0.5595	a
0.1546	-0.3428	a
-0.3008	-0.3625	a
1.3500	-0.2640	a
1.8867	-0.8845	a
0.7076	-1.4557	a
-0.1707	0.3466	a
0.6181	-1.0519	a
1.1060	0.1496	a
1.8216	0.0905	a
-1.1302	1.8633	a
-0.0243	-1.8497	a
0.9353	-1.7807	a
-1.5043	0.6027	a
1.9680	-0.2542	a
-0.9920	0.6815	a
-0.9350	1.7845	a
-1.1790	1.4004	a
0.9109	-1.5444	a
-0.7561	1.1640	a
0.5856	-1.1603	a
0.0733	0.8489	a
-0.3170	0.1693	a
-0.6992	0.5633	a
-1.1709	1.8042	a
-0.2032	-0.0277	a
0.2359	-0.5496	a
0.9759	0.6618	a
-1.3742	0.6421	a
-0.8456	0.9572	a
0.3254	-0.2837	a
0.3986	1.0459	a
0.7645	-0.3625	a
1.1873	-0.3921	a
-0.1625	1.1542	a
1.2117	0.3269	a
0.9759	-0.8845	a
0.5205	-0.8943	a
-1.6832	0.4943	a
-0.6667	0.7307	a
-0.4634	0.3761	a
-1.5531	1.6959	a
0.4880	-1.2390	a
-0.5366	1.3413	a
-1.9027	1.2330	a
0.4311	-1.1406	a
-0.8863	0.6716	a
-0.3170	1.0754	a
-0.7968	0.6322	a
-0.3740	0.1004	a
-0.4553	1.0262	a
0.9027	-0.8845	a
0.0570	-1.6724	a
-0.5041	0.3565	a
0.0245	-0.7860	a
0.7482	-1.8694	a
1.3175	0.3958	a
1.8948	-0.8549	a
1.6915	-1.0716	a
0.7889	-1.8989	a
1.1792	-0.3133	a
1.8948	-0.0375	a
-1.3904	1.6860	a
0.1140	0.7602	a
-1.7482	1.2822	a
-0.3496	0.8784	a
0.1383	-1.8694	a
0.1465	-1.8694	a
1.4394	-0.0473	a
-1.5124	1.3413	a
0.1790	1.1148	a
-1.8865	1.3906	a
-1.1383	1.8535	a
-1.4717	1.3709	a
-0.8131	1.0360	a
-0.6342	0.8489	a
0.6994	-1.7413	a
-0.4797	1.1640	a
-1.9271	1.5580	a
1.8379	-0.6974	a
-1.1139	0.6421	a
0.9353	-0.7466	a
1.5614	-0.2837	a
-0.2926	0.5928	a
-1.5856	1.6860	a
-1.7726	1.3216	a
0.5368	-0.6580	a
1.0816	0.6125	a
-1.6588	0.4845	a
-0.3089	0.1595	a
-0.9920	1.8042	a
-0.1788	-1.8004	a
1.4476	0.5140	a
1.8785	-0.8845	a
0.6507	-1.6921	a
0.6669	-1.0519	a
1.7810	-0.5496	a
0.4392	-1.0519	a
0.3254	-1.3080	a
0.1709	-1.3671	a
-0.6830	0.5534	a
0.8133	-0.4118	a
0.9597	-1.1012	a
-0.1625	-1.7807	a
-0.6504	1.5875	a
0.2197	-0.4216	a
0.3986	-0.7466	a
1.6915	-1.3178	a
-0.3983	1.3413	a
-0.6016	0.8981	a
-0.3983	-0.0769	a
-1.5205	0.5830	a
0.0408	0.8587	a
0.5612	-0.9633	a
0.9515	-0.7959	a
-0.5529	0.1398	a
0.5287	0.2875	a
-0.0080	-0.6284	a
-0.5203	0.4155	a
-0.2194	-1.8398	a
0.3091	-0.8943	a
-0.4553	0.1398	a
1.6346	-0.1852	a
0.9922	-1.4262	a
-0.1951	-1.6822	a
0.6750	-0.9731	a
0.3742	-1.6330	a
-1.3823	1.2822	a
1.5207	0.1595	a
-0.9106	0.7307	a
0.5449	-1.2193	a
-0.1056	-0.6383	a
-0.2601	-0.2246	a
0.7401	-1.0913	a
-1.4229	1.6860	a
0.6019	-0.7072	a
-0.1219	0.9572	a
0.2115	-0.2936	a
-1.7807	1.3512	a
1.1955	0.1102	a
0.6019	-0.7466	a
-0.5447	0.8686	a
-0.4309	0.2875	a
0.1627	-1.8891	a
1.4150	0.5140	a
1.3825	0.5337	a
-0.0162	-1.5641	a
-0.2682	-0.0277	a
0.0326	0.8193	a
0.2847	-0.4413	a
1.8298	0.1102	a
-1.3904	0.5633	a
1.6265	0.4254	a
-0.4553	-0.0375	a
-0.5447	0.8587	a
-1.3742	1.0459	a
0.6425	-0.9239	a
1.1467	0.0905	a
-0.1544	-1.6133	a
1.6021	-1.2489	a
-0.1951	-0.1064	a
0.3091	-0.2837	a
1.3744	0.1595	a
1.1873	0.3761	a
-1.2522	0.6224	a
1.7403	0.2481	a
-1.6669	0.4845	a
1.0084	-1.3080	a
-0.3008	0.5731	a
1.5370	-0.1064	a
0.4799	-1.3277	a
-1.4799	0.6125	a
-1.3254	1.7057	a
0.1871	-1.8497	a
0.3660	0.9966	a
1.1955	0.1792	a
1.2443	-0.2936	a
-0.3577	0.9277	a
1.7322	-1.1603	a
0.2441	-0.3330	a
-1.6832	1.2231	a
-1.1953	0.7209	a
-0.5691	0.5337	a
0.4961	-1.8398	a
-0.3577	-0.0375	a
-1.4555	1.3610	a
-0.3577	0.6224	a
0.5449	-1.3769	a
1.7728	-1.1209	a
-1.1871	1.8436	a
0.1709	-0.0375	a
-0.3496	-1.8398	a
-0.1381	-0.2345	a
0.0896	-1.8792	a
-1.4555	0.6224	a
0.3254	-1.1800	a
-1.8377	0.6519	a
0.4880	-1.0716	a
-0.4065	1.1444	a
1.5858	0.4549	a
0.0326	-1.8595	a
0.6019	-1.3080	a
1.8867	-0.5201	a
0.4718	-1.6231	a
1.9761	-0.7565	a
0.2847	0.7012	a
-1.7645	1.1739	a
0.0001	-1.6034	a
-0.1300	-0.1557	a
-0.7155	0.4451	a
-1.4067	1.0656	a
-1.5612	1.4398	a
-1.3986	0.9474	a
-0.1300	-1.8694	a
0.6588	-0.7762	a
-0.9025	0.6519	a
-0.3821	0.5140	a
-0.3089	-0.1360	a
-1.9353	1.2822	a
-0.0893	-0.2837	a
1.5858	-0.2739	a
0.5124	-1.7019	a
-0.7155	0.8784	a
0.3172	-1.3375	a
-1.1139	0.7799	a
0.6588	-0.8549	a
0.9353	-1.5739	a
0.5856	-1.0815	a
0.3986	-0.7171	a
0.4311	-1.8103	a
-1.6425	1.7254	a
-0.6098	0.0117	a
0.3660	-0.5004	a
0.4718	-1.1012	a
1.7240	-0.3330	a
-1.4555	1.2724	a
0.6507	0.3663	a
-0.3008	-0.2542	a
1.8948	-0.4807	a
-1.7076	0.7406	a
0.3010	1.0163	a
-0.4471	0.5731	a
1.5695	0.2777	a
-0.2113	0.6421	a
-0.6016	0.4451	a
0.6669	0.4155	a
-1.3579	0.9966	a
0.6100	-1.0322	a
1.9924	-0.2443	a
-0.1300	-0.1458	a
-1.6994	0.8193	a
-0.2438	-0.1557	a
1.2036	-0.3625	a
-0.1707	0.0708	a
-0.1463	-1.7610	a
0.3498	-0.6580	a
-0.1381	0.3368	a
-0.4390	0.4648	a
1.6915	-0.7762	a
0.4961	-0.9633	a
0.4067	-0.8549	a
0.9353	-0.4413	a
-0.1463	-0.0277	a
0.3254	-0.2246	a
-0.6342	-0.2640	a
0.5531	-0.7860	a
-0.0243	-0.5004	a
-0.5041	1.1837	a
-0.5935	0.1496	a
0.5612	-1.4065	a
-0.6504	0.4155	a
0.7482	-1.3572	a
0.0326	-1.6921	a
-0.4309	1.2428	a
-0.3577	1.0656	a
0.2115	0.4549	a
0.8865	-0.2640	a
0.0082	-1.7906	a
-0.4146	0.5337	a
-0.5285	0.0610	a
-0.3496	0.1398	a
-0.7968	1.7353	a
-0.5203	0.0117	a
1.7810	-0.5201	a
0.9353	-1.8201	a
-0.9513	0.6716	a
0.0652	0.8292	a
1.1304	0.6519	a
-0.7480	0.5633	a
-1.5937	0.8390	a
-0.6586	0.2974	a
0.4555	-0.9633	a
-1.4229	1.7057	a
0.6669	-1.8792	a
0.5287	-1.3769	a
0.6507	-0.8746	a
-1.5937	1.6565	a
-0.0893	0.2284	a
-1.3498	1.8535	a
-1.4961	0.9572	a
0.9678	-0.5693	a
-0.7155	1.6466	a
1.8298	0.0117	a
0.4392	-1.4754	a
-0.8863	0.7209	a
0.1058	-1.0224	a
-0.6830	0.9572	a
-0.4878	0.7307	a
1.5858	0.3860	a
-0.0893	-0.8648	a
-0.5285	0.7307	a
0.4880	-1.0027	a
-1.6181	0.7602	a
0.0814	0.8587	a
1.8298	0.1102	a
1.7078	0.2383	a
-1.5449	0.6421	a
-1.4392	1.2921	a
0.0977	-0.1951	a
-1.0652	1.8042	a
-1.3742	0.7012	a
0.2603	-0.2837	a
-0.3740	1.3512	a
0.5043	-0.7368	a
1.1060	-0.0572	a
-0.5529	0.3269	a
-0.1625	0.8489	a
-0.6423	-0.3231	a
-0.3740	0.6125	a
0.3172	-1.0815	a
-2.0084	1.3413	a
0.9190	-0.7171	a
1.6915	-0.9534	a
-0.6748	1.0262	a
-0.6016	-0.2148	a
1.6671	-0.1163	a
-0.3983	0.2383	a
1.2117	-0.2049	a
1.0491	-0.4118	a
-0.3740	-0.0178	a
0.5775	-0.7565	a
0.4392	-1.8694	a
-0.2845	0.3761	a
0.5612	-1.1997	a
0.4311	-0.9042	a
0.3823	-1.6330	a
0.4880	-0.9140	a
-0.1137	0.7799	a
-0.9920	1.8141	a
0.0814	-0.1951	a
1.9029	-0.7171	a
-0.7399	0.5337	a
0.5043	-1.5936	a
-0.1463	-0.0670	a
-0.6260	1.0163	a
-1.5937	0.7799	a
0.0814	-0.4511	a
-0.5041	-0.2148	a
1.8054	-1.0716	a
0.0082	0.9966	a
-0.0405	0.7701	a
-2.0328	1.2428	a
-1.5449	0.9277	a
-0.1707	1.2133	a
-0.6016	0.0117	a
0.7076	-1.1997	a
1.3906	0.2580	a
-0.6098	0.7504	a
-0.2113	0.8686	a
-0.0731	-1.5936	a
0.9597	-1.8989	a
1.4638	-0.3330	a
-0.5610	0.2678	a
-1.7320	0.6519	a
-0.4390	1.0853	a
0.3823	-1.0224	a
0.0570	-1.6921	a
1.6346	-0.3822	a
-1.3986	1.7353	a
-0.4797	0.3171	a
0.6425	-0.9830	a
0.0164	-1.7807	a
0.8377	-1.8694	a
-1.2684	1.2724	a
0.2766	-1.7216	a
0.3904	-1.4262	a
0.2278	0.4648	a
-1.6506	1.2330	a
-0.8619	1.1640	a
1.5451	-1.4656	a
-0.3740	0.9474	a
0.3010	-1.4754	a
-0.2682	-0.0473	a
-0.1544	-0.0178	a
-1.7726	0.8193	a
0.9434	0.6815	a
0.4148	0.9671	a
-1.0489	1.3512	a
-0.6748	-0.3034	a
-0.6992	0.5436	a
0.1302	-1.8595	a
0.5124	0.1496	a
0.7320	-1.7610	a
0.1709	-1.4754	a
0.8377	-0.6481	a
-0.5366	0.6913	a
-1.1139	0.6913	a
-1.6588	0.9178	a
1.8460	0.1299	a
0.3904	-0.5792	a
-1.9515	1.6171	a
0.1302	0.4648	a
-0.1869	-0.3133	a
1.9761	-0.0375	a
-0.4553	0.6125	a
-0.0162	0.3860	a
-1.5856	1.3315	a
-1.5775	0.7602	a
-1.0001	1.7353	a
0.1709	-0.1557	a
-0.1951	0.8587	a
0.7889	-1.1701	a
-1.7320	0.7602	a
0.0896	-0.9928	a
0.9597	-0.4118	a
2.0331	-0.4511	a
-1.8865	1.5777	a
1.8298	0.1398	a
0.3579	-0.6777	a
1.7484	-0.3428	a
-1.4799	1.2428	a
-0.1869	-0.2049	a
-1.5368	0.5239	a
-1.0895	1.6368	a
0.6588	-1.5050	a
-0.7480	1.7057	a
-0.4553	1.3315	a
0.4474	0.9572	a
0.1465	0.8587	a
-0.8619	0.5928	a
0.0814	-1.6724	a
-0.0487	0.2481	a
-1.3742	1.2231	a
-0.0243	-0.8746	a
-0.0080	0.3958	a
-0.2601	0.6815	a
0.3416	-0.5299	a
0.2929	-0.5201	a
1.3337	0.2678	a
-0.8049	0.6716	a
0.6181	-1.1800	a
-0.4634	0.1004	a
-1.7889	0.5633	a
-0.4227	0.1989	a
1.4150	0.5928	a
-0.8456	0.5534	a
1.2199	0.6618	a
0.7564	-1.8792	a
-0.5122	-0.2542	a
-0.0893	-1.8989	a
0.3091	-1.8201	a
-1.7645	0.8587	a
-1.5937	0.7406	a
0.1546	-0.5792	a
-0.4227	0.6125	a
-0.5122	-0.2640	a
-0.2357	0.4845	a
0.3823	-0.5201	a
-1.3742	1.0656	a
-1.3904	1.8141	a
0.0896	-1.3178	a
0.9027	-1.5936	a
1.7647	0.0314	a
-1.6425	0.5140	a
1.1711	-0.3330	a
0.0082	0.4352	a
0.3498	-1.8497	a
-0.2357	-1.8398	a
0.2929	-1.6822	a
1.6509	-0.2640	a
-0.2764	-0.2049	a
0.9515	-0.5201	a
0.0245	-0.7959	a
0.7482	-0.5693	a
-1.6506	0.8981	a
0.8783	-1.0913	a
-0.1381	1.0853	a
-0.5529	0.8587	a
-0.8456	0.6421	a
-0.9106	0.7307	a
1.0898	0.2481	a
0.5449	-1.6231	a
-0.0405	0.3466	a
-1.4473	1.6269	a
-0.0731	-1.6034	a
-0.4634	0.3761	a
-1.9678	1.2231	a
0.6181	-1.0618	a
-1.7564	0.6618	a
1.3419	-0.2049	a
0.0408	-0.1458	a
0.0733	-1.6921	a
-1.3579	1.0656	a
-0.7805	-0.3034	a
0.4067	-1.8891	a
0.5449	-0.9830	a
-1.9109	1.3512	a
0.9027	-1.4754	a
-0.5529	0.5337	a
0.3091	-1.8694	a
0.5043	-1.1997	a
-0.6911	0.6519	a
1.6102	-1.3277	a
0.4148	-1.4360	a
0.0082	-1.7512	a
-0.5203	0.0314	a
-0.0487	-1.8792	a
-0.6748	-0.2640	a
-1.1953	1.9027	a
-0.1381	-0.5693	a
1.3988	-0.2345	a
1.6753	-0.9928	a
-0.4959	0.0610	a
-0.2926	0.9572	a
1.0979	0.4057	a
0.3904	-1.5050	a
0.3416	-1.3178	a
0.0489	-0.4708	a
-0.0975	-0.7269	a
-0.1544	0.1890	a
0.2115	-0.3724	a
-1.8783	1.1837	a
0.6263	-0.7368	a
0.8946	-1.7118	a
-0.2520	0.6224	a
-0.5854	-0.3034	a
0.5205	-1.6625	a
-1.0001	0.7406	a
0.9190	-1.3769	a
0.1140	-0.1163	a
0.7165	-1.6521	b
-0.3292	1.0904	b
1.1861	0.1721	b
-0.8513	1.6791	b
1.0104	-0.2032	b
-1.0341	0.9381	b
0.5798	-1.1253	b
0.5888	0.3887	b
-1.3139	0.7068	b
0.3375	0.9182	b
0.7441	-1.3946	b
-1.4460	0.7651	b
0.3366	0.5630	b
-0.1733	1.3189	b
-0.8666	1.7120	b
0.4300	0.6732	b
-0.4314	-0.5987	b
-0.3530	1.2708	b
-0.5534	-0.6736	b
-1.3236	0.1976	b
1.6368	-0.5485	b
1.2318	-1.4990	b
0.7850	-1.4501	b
-0.6302	-0.4024	b
1.2463	-0.1237	b
1.3769	-0.5437	b
1.4365	-0.3469	b
0.6688	-1.4845	b
0.2256	0.9756	b
-1.0117	1.4137	b
-1.3415	0.4138	b
0.3699	-1.4232	b
0.5358	-1.3466	b
0.7182	0.1477	b
-1.1108	0.8622	b
-0.7600	1.4604	b
0.5890	0.2824	b
-1.4574	0.2680	b
1.3431	-0.9582	b
0.8206	-0.3395	b
-1.1148	-0.2670	b
0.5081	-1.4505	b
0.4376	-1.1742	b
-1.3686	0.4718	b
0.8756	-1.0654	b
1.1489	-1.5001	b
-1.3035	0.7959	b
1.2818	-0.5808	b
-0.1246	0.7259	b
0.7412	-1.2820	b
-0.7305	-0.1851	b
-0.7496	-0.4775	b
-1.0859	0.7865	b
0.2015	-1.5090	b
0.0597	1.1250	b
1.5368	-0.5533	b
1.4749	-1.2359	b
0.8902	-1.3572	b
-0.0861	1.0278	b
-1.1810	1.0868	b
-1.4012	1.1093	b
0.5986	0.5674	b
-0.1398	1.3167	b
0.6583	0.6172	b
-0.6002	-0.5484	b
-0.6687	-0.9153	b
-1.2263	0.8283	b
0.7252	0.5086	b
0.8701	0.1359	b
-1.0497	0.9551	b
-1.1068	-0.1294	b
1.1724	0.0932	b
0.8158	-1.7014	b
0.4681	-1.3766	b
-1.3946	1.3541	b
-1.3062	0.2354	b
1.2258	-1.2622	b
-0.8779	1.3916	b
1.6272	-0.8704	b
0.6318	0.7541	b
-1.1076	-0.0301	b
-1.0240	1.1915	b
-1.2669	0.5971	b
0.6409	0.3376	b
0.7422	0.0858	b
1.0254	0.3703	b
1.4305	-0.7196	b
0.3689	0.5155	b
-1.3996	0.7128	b
1.2666	-0.6461	b
-1.3677	1.1380	b
-1.1523	-0.1470	b
-1.1222	0.8598	b
0.7516	0.2997	b
1.7159	-0.7758	b
0.7724	-1.1584	b
-1.0884	1.4326	b
0.9638	-1.3968	b
1.7126	-1.0940	b
-1.5122	1.1858	b
0.5723	-1.3460	b
-1.1873	1.2895	b
-1.1606	1.0065	b
-0.3498	-0.8276	b
0.3003	0.7024	b
-0.1869	-0.9295	b
-0.4530	1.0995	b
0.9271	0.5034	b
-1.3418	1.1597	b
1.1496	-0.6505	b
0.4411	0.7541	b
-0.5833	-0.8414	b
0.5286	-1.0980	b
1.3914	-1.0641	b
0.4797	-1.3607	b
1.1110	-1.1208	b
0.6255	-1.5784	b
-1.4690	1.3940	b
-1.0378	-0.0685	b
-0.0702	-0.9950	b
1.0319	-1.2614	b
-1.5453	0.7068	b
0.8119	0.0947	b
0.3918	0.9535	b
1.1048	-0.0098	b
-0.8367	1.1801	b
-0.2698	1.4682	b
-1.2236	0.0315	b
0.7914	0.4094	b
-1.6434	1.6997	b
0.0133	-1.3538	b
-1.1769	1.3802	b
-1.0791	1.2660	b
0.6914	0.1932	b
-0.4180	-1.1256	b
0.5015	0.7429	b
-1.4947	0.6870	b
0.5472	-1.2896	b
0.2403	-1.3699	b
-0.1827	1.1643	b
-1.0624	1.0598	b
-1.1945	1.2643	b
-1.5455	1.4352	b
-1.0445	0.0364	b
-1.1544	1.7026	b
1.1319	-0.9078	b
-1.5647	0.7232	b
0.1219	-0.7767	b
0.5392	0.6591	b
1.2588	-1.5575	b
-0.2739	-1.0214	b
-0.8997	1.2873	b
1.3882	-0.4039	b
-1.0617	0.0504	b
0.2004	0.7595	b
0.1155	0.8401	b
-0.2737	-1.1257	b
-0.9745	-0.1957	b
-1.1627	1.5445	b
-0.1247	0.8496	b
0.0100	0.8199	b
-0.6975	1.3079	b
-1.1026	-0.0181	b
1.1734	-0.6095	b
1.6614	-1.0501	b
1.1322	0.0682	b
0.9197	-1.4594	b
-1.1541	0.7277	b
-1.2631	1.4334	b
-0.6698	-0.4806	b
1.0755	-1.1116	b
1.0899	-1.3014	b
-0.6491	-0.4435	b
-0.1648	-1.2163	b
-0.9308	1.2790	b
1.3845	-0.4201	b
0.2919	0.9736	b
0.7911	0.3046	b
-1.2970	0.1587	b
1.0170	-1.3187	b
-0.9200	0.0371	b
0.8798	-0.0124	b
1.1335	0.3122	b
-0.6384	-0.7807	b
-0.5224	1.2674	b
1.1910	-1.7694	b
-1.4252	0.5576	b
1.3806	-1.5576	b
-0.8628	1.2643	b
0.3529	-1.1486	b
-1.0487	-0.4459	b
-1.0829	0.2749	b
1.4381	-0.6915	b
1.5773	-0.7242	b
1.1370	-1.4593	b
0.1445	-1.1928	b
1.1438	-0.9555	b
-1.3594	1.4508	b
1.2247	-0.3101	b
1.2012	-1.6168	b


==> data/inceptionsaurus_small.dat <==
x	y	class
0.1849	-0.9592	a
-0.2405	0.3027	a
-0.5383	0.7606	a
-0.7340	1.2389	a
-0.4447	0.1093	a
-2.1549	1.5442	a
0.3126	-1.0101	a
0.6189	-1.2034	a
0.8911	-0.5216	a
-0.2320	-0.4402	a
0.6699	-1.2848	a
-0.5638	1.4831	a
1.2655	-0.1552	a
0.4147	-1.1627	a
-0.0108	0.5164	a
-0.5893	0.6182	a
1.9972	-0.5928	a
-0.3681	0.2620	a
1.6058	-0.2570	a
-0.0873	0.0076	a
0.9422	-1.0711	a
-2.1549	1.4831	a
-0.7170	0.5673	a
-0.2235	-0.1552	a
0.7720	0.8827	a
0.5933	-1.3357	a
0.8996	-0.8167	a
0.2190	-0.4707	a
2.0738	-0.3486	a
-0.3936	-0.2672	a
0.3976	-0.4809	a
-0.9807	0.9133	a
2.0057	-0.2570	a
-0.3766	0.4248	a
0.7380	-1.0711	a
-0.4447	-0.3486	a
1.0103	-0.5216	a
-1.3211	0.7912	a
0.6359	-1.0508	a
-0.3256	-0.3384	a
-0.6829	0.6589	a
-0.7085	0.6894	a
-1.3891	1.8393	a
-0.3256	0.0890	a
-1.8146	1.2593	a
1.4612	-0.0738	a
-1.4572	0.6080	a
0.6018	-0.3384	a
-1.7039	1.8190	a
0.2445	-1.7631	a
-0.8871	0.4655	a
-0.3596	-0.2875	a
-1.6529	0.5978	a
1.9207	-0.7658	a
0.4402	-0.8472	a
0.7125	-1.5290	a
-0.6404	1.2186	a
-0.6999	1.6765	a
0.4572	-0.5725	a
0.4827	-1.7427	a
-1.8741	1.4119	a
-0.8871	1.2898	a
0.3636	-1.4985	a
1.6314	-1.2136	a
0.2275	-0.3486	a
-0.4532	-1.8649	a
-1.4061	1.7579	a
-0.6914	0.4248	a
-1.9762	1.3101	a
-0.5638	0.3739	a
-0.5808	0.9642	a
-0.6489	0.1806	a
-0.1384	0.8115	a
-0.2320	0.2009	a
1.6739	-1.3255	a
0.9422	-0.7048	a
0.4232	0.9642	a
1.1549	0.1297	a
0.2360	-0.0535	a
0.8401	0.8827	a
0.5848	-0.9999	a
0.4997	-0.7556	a
0.5168	-0.7353	a
-0.3171	0.4350	a
0.0233	-0.9795	a
0.0573	-0.1247	a
1.4187	-0.1044	a
1.6144	-1.2339	a
-0.3596	0.3841	a
-0.2490	0.3841	a
-2.0528	1.6663	a
-0.2830	0.3943	a
1.1719	-0.2468	a
1.7930	0.1908	a
1.0613	-0.3486	a
1.2400	-0.2774	a
-0.4192	-0.3282	a
0.4997	-0.9795	a
-1.6529	0.7097	a
0.1764	-0.4707	a
0.6784	-0.7963	a
-0.5468	0.3943	a
-0.1299	0.9336	a
0.1509	-0.5521	a
0.9167	-1.8343	a
-0.2830	0.1500	a
-0.4532	-0.3486	a
2.0228	-0.3079	a
-1.7125	0.5571	a
0.4062	-1.5494	a
-0.4192	1.3916	a
-1.3211	1.3916	a
-0.8191	0.8929	a
0.3976	-1.3560	a
-0.6999	1.0863	a
1.6058	0.2111	a
0.3636	0.0483	a
0.2785	-0.2672	a
-0.4532	-1.8445	a
-0.3086	-0.1552	a
0.3381	-1.1016	a
0.9762	-1.4171	a
0.9677	0.7810	a
-0.3681	-0.2468	a
0.3721	0.0279	a
-0.1214	0.2111	a
-1.3296	1.4628	a
1.1294	0.3332	a
1.7165	-0.7455	a
1.2995	0.3027	a
-0.7850	0.8217	a
0.4657	-1.9056	a
0.6869	-0.7455	a
-0.2150	0.2823	a
0.2360	-1.8954	a
-0.9042	1.1880	a
-1.5338	0.7606	a
0.3721	-1.0101	a
-0.3426	1.2389	a
-0.9637	1.4221	a
-1.4147	1.8698	a
0.6444	-1.8140	a
-0.5213	1.4628	a
-0.2660	0.6894	a
-0.5978	-0.1959	a
-1.3296	1.8495	a
0.5933	-0.8065	a
1.8186	-0.2774	a
1.1209	0.0585	a
0.7125	-1.0304	a
0.3296	-1.4782	a
-1.1764	1.4730	a
-0.6064	0.3129	a
-0.3681	0.3739	a
1.1379	0.4553	a
1.6994	-0.2367	a
-1.3381	1.2593	a
0.3636	-1.2339	a
-1.5423	1.3916	a
1.2825	0.3841	a
0.4997	-0.5623	a
-0.7340	0.4045	a
-0.4617	-1.7936	a
-1.8401	1.4221	a
0.7125	-1.8242	a
1.6229	0.4655	a
0.4317	0.2518	a
-0.2065	-0.6437	a
-1.5508	1.7070	a
-0.2660	-1.8242	a
-0.6489	0.9845	a
-0.7595	-0.1044	a
-1.4827	1.3916	a
0.5338	-1.8852	a
1.7165	-0.7760	a
0.5423	-0.6844	a
1.0273	-0.5216	a
-1.6614	1.2287	a
-0.7340	0.8217	a
-0.6659	1.3407	a
-1.6189	1.7376	a
0.2870	-0.6539	a
0.0658	0.8115	a
-1.0148	1.4831	a
-0.2575	-0.3791	a
0.3381	-1.7326	a
-0.2660	-1.7224	a
-1.6359	0.7199	a
0.2955	-0.0840	a
0.4487	0.9947	a
0.7380	-1.0406	a
-1.6869	1.7274	a
1.2485	-0.2570	a
1.4697	0.3129	a
0.2955	-0.7251	a
-1.9167	0.7606	a
-0.3596	-0.3384	a
0.3976	-1.6817	a
0.3040	-0.6132	a
1.8696	-0.0942	a
0.8124	-0.7790	b
-1.3662	0.8863	b
0.7891	-0.7686	b
-2.5744	-0.4955	b
0.7999	-0.7725	b
-1.2765	1.0014	b
0.3444	-0.7067	b
-1.3140	0.9560	b
0.7733	-0.6646	b
0.8081	-0.7696	b
0.8131	-0.7796	b
-1.3335	-0.1542	b
-2.0124	-0.0467	b
-0.8063	1.3714	b
0.8087	-0.7773	b
0.8116	-0.7781	b
0.8038	-0.7610	b
0.8072	-0.7684	b
0.7828	-0.7005	b
-0.0395	1.5932	b
0.8126	-0.7794	b
0.8125	-0.7787	b
-1.3137	0.9564	b
0.8128	-0.7794	b
0.8112	-0.7785	b
0.8121	-0.7789	b
-1.4091	0.8228	b
0.0715	-0.6854	b
-0.1230	1.8176	b
-0.5599	1.5087	b
0.8113	-0.7767	b
-0.5070	1.5208	b
0.8129	-0.7794	b
-0.6337	1.4679	b
0.8111	-0.7758	b
0.0373	2.0889	b
-1.2407	1.0413	b
-1.0219	1.2329	b
0.8128	-0.7791	b
0.8128	-0.7791	b


==> data/torus.dat <==
x	y	z	class
0.133	0.384	0.184	a
0.561	-0.215	-0.163	a
0.609	0.235	-0.055	a
-0.259	-0.249	-0.047	a
-0.422	-0.091	0.059	a
-0.493	0.290	0.088	a
0.529	0.248	-0.034	a
0.139	0.137	0.012	a
0.270	0.067	-0.051	a
0.255	-0.369	-0.071	a
0.572	0.102	-0.019	a
0.327	-0.552	-0.123	a
-0.458	-0.388	-0.095	a
0.467	-0.123	0.047	a
0.564	0.097	0.045	a
-0.395	0.323	0.064	a
-0.161	0.043	-0.006	a
0.306	-0.249	-0.076	a
0.491	-0.011	-0.076	a
0.147	-0.415	-0.175	a
-0.067	0.494	0.106	a
-0.472	0.147	0.076	a
0.034	-0.291	-0.043	a
-0.136	0.183	0.127	a
-0.177	-0.484	-0.092	a
0.530	0.343	-0.014	a
-0.519	-0.171	0.075	a
0.170	0.415	0.082	a
-0.031	-0.555	-0.038	a
-0.258	-0.229	0.161	a
-0.057	0.059	0.036	a
0.344	0.136	0.093	a
-0.241	0.548	0.068	a
-0.272	0.534	0.046	a
0.123	-0.036	0.027	a
0.290	-0.394	-0.097	a
0.261	-0.526	-0.118	a
0.515	-0.368	0.099	a
0.412	0.043	-0.029	a
-0.190	-0.571	-0.050	a
-0.115	0.235	-0.032	a
-0.469	-0.465	0.014	a
-0.600	0.026	0.090	a
0.552	-0.321	-0.157	a
-0.099	-0.650	-0.089	a
0.441	-0.308	-0.129	a
0.147	-0.167	-0.121	a
0.128	0.364	0.060	a
0.193	-0.519	-0.098	a
0.519	-0.014	-0.059	a
0.134	0.406	-0.019	a
-0.122	0.258	0.073	a
-0.538	-0.270	-0.003	a
0.518	-0.420	-0.063	a
0.144	0.645	0.031	a
0.279	-0.343	-0.038	a
-0.360	0.212	0.094	a
0.232	0.387	0.055	a
0.333	-0.149	-0.140	a
-0.142	0.361	0.061	a
0.511	0.427	-0.050	a
-0.203	-0.046	0.036	a
-0.446	-0.382	-0.059	a
-0.452	-0.301	-0.091	a
-0.260	-0.255	-0.009	a
0.195	-0.004	0.082	a
0.628	0.191	0.047	a
0.023	0.522	-0.021	a
0.639	0.151	-0.034	a
-0.352	-0.153	0.022	a
-0.465	0.287	0.124	a
0.313	-0.134	-0.063	a
-0.115	0.116	0.042	a
0.419	-0.463	-0.122	a
-0.250	-0.569	-0.178	a
-0.409	-0.313	-0.038	a
0.027	-0.654	-0.129	a
-0.570	-0.217	0.038	a
0.151	-0.554	-0.148	a
0.138	0.145	-0.087	a
0.633	0.197	-0.060	a
0.355	0.483	-0.061	a
-0.181	-0.449	-0.079	a
-0.378	0.334	0.076	a
0.475	0.436	0.020	a
-0.023	-0.024	0.056	a
0.090	-0.610	-0.113	a
0.265	0.603	0.100	a
0.578	0.188	-0.031	a
0.518	0.422	0.040	a
0.050	0.603	0.058	a
0.409	-0.505	-0.143	a
-0.425	0.408	0.133	a
0.092	0.200	0.007	a
-0.023	0.157	0.063	a
0.610	-0.035	-0.080	a
-0.347	-0.524	-0.071	a
0.599	0.194	0.044	a
0.289	0.476	0.007	a
-0.405	-0.437	0.045	a
-0.893	0.369	-0.256	b
-0.787	0.182	-0.154	b
-0.532	-0.748	-0.243	b
1.030	-0.684	-0.037	b
1.008	0.044	-0.228	b
-0.776	0.733	-0.241	b
-0.388	0.826	0.228	b
-0.764	-0.729	0.231	b
-0.563	1.104	0.059	b
0.280	0.710	-0.054	b
-0.444	0.827	0.237	b
0.968	-0.060	0.271	b
-0.905	-0.502	-0.260	b
-0.302	-0.748	-0.165	b
-0.040	0.902	0.238	b
0.748	-0.001	-0.010	b
-0.328	-1.121	-0.191	b
0.851	0.671	-0.217	b
-0.446	1.140	0.116	b
0.130	-0.761	0.127	b
1.088	-0.329	-0.206	b
0.955	-0.042	-0.229	b
0.757	0.622	0.260	b
-0.662	-0.377	0.053	b
-0.736	0.262	0.109	b
0.735	-0.124	-0.019	b
-0.875	-0.681	-0.239	b
0.345	0.699	0.128	b
-0.327	0.732	-0.160	b
1.159	-0.352	0.158	b
-1.137	-0.162	0.186	b
1.032	0.371	-0.216	b
-0.231	0.920	-0.243	b
0.428	-1.136	0.134	b
0.073	1.067	-0.230	b
0.777	-0.765	0.238	b
-0.399	-0.804	0.223	b
0.687	0.930	-0.179	b
-0.830	-0.583	-0.260	b
-0.556	1.045	0.163	b
-0.513	-0.868	-0.254	b
-0.328	1.088	0.216	b
0.366	-1.195	0.024	b
-0.811	-0.631	0.236	b
-0.001	0.856	0.210	b
0.274	-1.159	-0.179	b
0.352	1.120	0.185	b
-0.216	1.046	0.246	b
0.767	0.346	0.205	b
1.194	-0.313	0.106	b
1.080	0.046	-0.217	b
-0.963	0.594	0.210	b
0.810	-0.062	0.179	b
1.238	-0.039	-0.032	b
-0.440	-0.680	-0.168	b
-0.255	-0.872	0.225	b
-0.814	0.797	0.217	b
1.034	0.678	0.000	b
0.281	1.121	-0.185	b
-0.597	0.451	0.031	b
0.844	-0.149	0.228	b
0.287	-0.806	-0.199	b
0.084	-1.200	-0.151	b
1.187	-0.191	0.163	b
-0.800	0.368	0.198	b
0.358	-0.708	-0.107	b
0.863	-0.229	-0.218	b
0.917	-0.746	0.173	b
0.952	0.757	-0.106	b
-0.736	0.188	0.082	b
-0.262	0.932	-0.246	b
0.237	1.219	0.041	b
0.057	-1.146	0.193	b
-0.431	0.627	-0.012	b
-0.358	0.733	-0.180	b
-0.396	0.677	0.108	b
-1.219	-0.186	-0.124	b
-0.696	-0.523	-0.221	b
0.234	-0.904	0.242	b
-0.749	0.108	0.072	b
0.524	1.014	-0.192	b
0.008	-0.750	0.046	b
-0.606	-0.480	0.092	b
-0.040	1.237	0.023	b
0.119	0.751	-0.074	b
-0.889	-0.538	-0.249	b
-1.078	-0.394	-0.218	b
0.438	-0.859	0.251	b
1.060	-0.558	-0.159	b
-0.210	-1.214	-0.100	b
0.246	0.793	-0.176	b
0.012	-0.855	-0.207	b
-0.295	-1.209	-0.057	b
-0.138	-0.810	0.179	b
0.943	-0.622	0.219	b
0.860	-0.685	-0.229	b
0.727	-0.268	-0.101	b
0.532	0.546	0.034	b
-0.851	0.834	-0.159	b
0.101	-0.744	0.062	b
0.395	-0.667	0.065	b
0.915	-0.838	0.043	b
0.495	-0.825	0.249	b
-0.894	0.781	-0.159	b
-0.350	-0.743	-0.184	b
0.987	-0.729	0.087	b
0.668	0.703	0.256	b
-1.111	0.491	0.126	b
0.817	0.822	0.206	b
0.213	-1.170	0.164	b
-0.750	-0.161	-0.071	b
-0.582	0.485	-0.073	b
-0.162	0.726	-0.021	b
0.980	0.525	-0.202	b
-1.002	0.244	0.237	b
0.690	-0.362	0.114	b
0.180	0.784	0.162	b
-0.184	-0.769	0.122	b
-0.844	0.107	0.192	b
0.453	0.890	-0.237	b
-0.409	-0.797	-0.237	b
-0.365	-0.698	0.107	b
0.125	-0.866	-0.219	b
0.177	0.737	0.057	b
-0.637	1.064	0.051	b
0.617	-0.989	0.061	b
1.095	-0.552	0.106	b
0.894	-0.867	0.042	b
1.148	0.439	-0.069	b
0.162	-0.762	0.128	b
-0.660	1.020	0.128	b
0.710	0.321	0.126	b
0.607	-0.726	0.246	b
-0.562	0.847	0.250	b
0.607	-0.690	0.242	b
-0.914	0.059	0.225	b
-0.061	0.764	-0.096	b
0.994	-0.351	0.260	b
0.770	0.928	-0.120	b
-1.212	-0.079	0.112	b
0.444	-0.864	-0.252	b
-0.728	1.007	0.009	b
0.749	0.167	0.077	b
-0.358	0.710	0.104	b
0.770	0.175	0.105	b
0.760	0.060	-0.043	b
1.034	-0.670	0.066	b
0.632	-0.417	-0.046	b
-0.763	-0.604	0.238	b
-0.484	-0.573	0.062	b
-0.705	1.015	-0.079	b
-0.180	1.138	0.206	b
0.768	0.052	-0.057	b
-0.821	-0.646	-0.247	b
1.200	0.303	0.097	b
-0.583	-0.856	-0.241	b
-0.986	-0.708	0.112	b
-0.898	-0.055	-0.246	b
-0.199	-1.066	-0.236	b
0.431	1.017	0.229	b
-0.006	-0.963	0.244	b
-0.924	-0.428	0.229	b
-1.227	-0.037	0.077	b
-0.278	-0.862	0.224	b
-1.118	0.469	0.129	b
-0.706	-0.247	-0.018	b
0.105	1.232	0.035	b
0.004	-1.167	-0.187	b
-0.197	0.845	0.216	b
-0.906	0.762	0.181	b
0.873	-0.867	0.096	b
-0.210	0.888	0.239	b
-0.714	-0.932	0.164	b
-1.129	0.367	0.166	b
-0.139	-0.808	-0.175	b
-0.865	0.125	0.209	b
-1.083	-0.428	0.170	b
0.315	-0.703	0.075	b
-0.393	-1.124	-0.170	b
0.198	0.729	-0.014	b
-0.930	-0.660	0.191	b
0.751	0.033	-0.019	b
0.796	0.768	0.236	b
0.789	0.845	-0.182	b
1.208	-0.225	-0.070	b
1.169	0.184	0.197	b
0.634	0.731	0.257	b
0.358	-0.714	-0.116	b
0.734	0.268	0.105	b
-0.865	-0.450	-0.261	b
-0.413	0.873	0.245	b
-0.947	0.796	0.090	b
-0.716	-0.636	-0.253	b
0.789	-0.729	-0.241	b
-0.129	1.213	0.120	b
-0.844	-0.872	0.116	b
0.897	0.066	0.252	b
-0.159	-0.896	0.229	b
0.409	0.788	0.236	b
-0.411	-0.652	-0.099	b
-0.880	0.665	-0.225	b
-0.874	-0.060	0.208	b
0.242	0.831	-0.204	b
0.982	-0.763	0.025	b
0.741	-0.570	-0.242	b
0.753	-0.496	-0.221	b
-1.033	-0.664	-0.112	b
-0.303	-0.791	0.190	b
-0.502	0.717	-0.228	b
0.835	-0.719	0.229	b
-0.081	1.165	0.190	b
-0.338	0.683	0.019	b
-1.147	0.463	0.059	b
-0.906	-0.175	-0.254	b
0.499	1.090	0.166	b
1.082	-0.598	0.064	b
0.693	-0.466	0.207	b
0.735	0.273	0.130	b
0.364	1.172	0.114	b
-0.932	-0.476	-0.258	b
0.700	-0.877	0.225	b
-0.051	-0.752	0.037	b
-0.665	0.874	-0.232	b
0.623	0.970	0.203	b
0.787	-0.785	0.230	b
0.102	-1.176	0.163	b
0.555	-0.595	0.188	b
0.797	0.270	-0.187	b
0.008	1.158	0.195	b
0.555	0.685	-0.216	b
0.580	-0.725	0.243	b
0.677	0.441	-0.150	b
-1.227	-0.041	0.049	b
1.016	0.332	-0.217	b
0.755	-0.323	0.185	b
0.021	0.849	0.205	b
0.715	-0.260	0.020	b
0.855	0.116	0.217	b
1.222	-0.212	0.062	b
1.168	0.251	0.181	b
-0.858	0.773	0.207	b
-0.127	0.879	-0.224	b
0.603	-1.064	0.122	b
1.173	-0.194	-0.155	b
-0.351	-0.997	-0.246	b
-1.021	-0.439	-0.236	b
-0.735	0.279	-0.128	b
-0.055	-0.766	0.115	b
-0.580	-0.611	-0.167	b
-0.069	1.103	0.228	b
0.847	-0.325	0.245	b
0.983	0.749	0.061	b
0.877	-0.551	0.251	b
-0.834	-0.368	0.224	b
-0.986	-0.754	-0.006	b
0.808	-0.909	0.128	b
1.121	-0.512	0.023	b
-0.098	-1.147	0.187	b
0.740	0.784	0.243	b
0.762	0.304	-0.167	b
0.900	0.142	0.252	b
-0.168	-0.941	-0.255	b
-0.185	1.228	0.048	b
0.391	0.674	0.116	b
0.624	-0.655	0.235	b
-0.735	-0.493	-0.235	b
-0.384	-0.665	-0.104	b
0.996	0.537	-0.193	b
0.780	0.047	-0.084	b
-0.949	-0.243	0.231	b
0.638	-0.406	-0.065	b
-1.125	0.533	-0.050	b
0.048	-1.079	-0.239	b
0.579	-0.792	-0.258	b
0.059	0.842	-0.201	b
0.297	-1.210	-0.074	b
1.099	-0.554	0.095	b
0.829	0.548	0.262	b
0.922	-0.032	-0.224	b
1.022	-0.557	0.197	b
0.870	-0.041	-0.204	b
0.824	0.918	-0.047	b
-0.729	-0.412	-0.199	b
-0.807	-0.395	0.220	b
-0.741	-0.176	-0.072	b
0.051	0.915	0.239	b
-0.713	-0.509	-0.226	b
-0.229	-0.881	0.227	b
0.469	1.003	-0.212	b
-0.770	0.477	-0.238	b
-0.155	-1.046	-0.248	b
-1.068	0.559	0.139	b
0.705	0.323	-0.105	b
-0.332	0.938	0.251	b
1.209	-0.079	0.150	b
0.415	-0.731	0.204	b
-1.175	-0.308	-0.158	b
-0.151	0.785	-0.168	b
0.579	-0.482	0.047	b
1.067	-0.434	0.217	b
-0.950	0.566	0.221	b
-0.010	1.005	-0.241	b
1.139	-0.463	0.120	b
-0.840	0.926	0.004	b
0.853	-0.061	0.227	b
-0.879	0.198	0.224	b
0.815	-0.873	0.163	b
-0.558	-0.554	0.092	b
-0.214	0.892	0.241	b
0.218	0.937	0.256	b
-0.937	-0.770	0.115	b
-0.190	0.760	-0.137	b
0.748	0.105	-0.009	b
-1.192	-0.088	0.141	b
-0.344	-0.692	-0.121	b
-1.069	-0.119	-0.253	b
-0.281	-1.009	-0.249	b
1.004	0.215	0.263	b
-0.046	-0.905	-0.239	b
0.542	-0.586	0.170	b
1.078	0.418	-0.179	b
0.125	-0.739	-0.061	b
-0.325	0.701	0.055	b
0.731	-0.924	0.182	b
0.668	-1.054	-0.070	b
0.561	0.517	0.032	b
-0.059	-0.930	0.235	b
-0.867	0.596	-0.245	b
0.355	-0.713	-0.104	b
0.411	-0.825	0.235	b
-0.877	-0.874	0.001	b
-0.300	-1.195	0.045	b
-0.507	-1.126	-0.114	b
-0.175	-1.111	-0.217	b
0.200	0.731	-0.034	b
1.051	-0.652	0.038	b
0.200	0.996	0.255	b
0.271	1.094	0.217	b
-0.994	-0.644	-0.192	b
1.140	-0.463	-0.093	b
0.977	0.200	0.265	b
-0.890	-0.567	0.224	b
-0.615	-0.921	-0.229	b
-0.903	-0.419	-0.261	b
0.343	-1.196	0.063	b
0.893	-0.025	-0.214	b
1.004	-0.123	0.268	b
0.251	-1.220	-0.071	b
0.675	-0.533	0.223	b
-1.140	0.342	-0.184	b
0.862	-0.369	-0.235	b
-0.835	0.192	0.195	b
-0.151	-1.139	-0.203	b
1.247	0.158	0.018	b
0.731	0.542	0.247	b
0.581	-0.479	-0.060	b
-0.401	-0.631	-0.013	b
0.492	0.596	-0.095	b
0.220	0.802	-0.181	b
0.835	0.230	-0.202	b
0.818	-0.850	0.181	b
-0.294	-1.121	0.183	b
-0.635	-0.593	0.208	b
0.029	1.168	-0.169	b
-0.586	-0.651	-0.221	b
0.322	0.976	0.254	b
-0.761	-0.313	0.169	b
-0.845	0.902	0.114	b
-0.311	0.897	-0.245	b
0.526	0.531	-0.013	b
0.940	-0.137	-0.232	b
-0.754	0.071	0.066	b
-0.118	0.743	0.083	b
-0.263	-0.847	-0.233	b
0.893	0.407	-0.229	b
0.046	-1.223	-0.111	b
-0.067	0.706	0.130	b
-0.811	-0.616	-0.260	b
0.310	0.676	-0.015	b
-0.860	-0.179	0.210	b
-0.769	-0.399	0.203	b
-0.632	-0.425	0.067	b
-0.679	1.043	0.044	b
1.095	0.365	-0.181	b
-1.086	0.155	0.217	b
-0.540	0.519	0.042	b
0.064	0.747	0.044	b
-0.794	-0.681	0.230	b
1.059	-0.390	0.233	b
0.767	0.061	-0.055	b
0.818	-0.824	0.200	b
0.941	0.279	-0.233	b
0.730	0.571	0.252	b
-0.670	0.379	0.100	b
0.987	0.732	-0.046	b
0.354	-0.727	-0.139	b
-0.777	-0.125	0.117	b
0.607	-0.677	0.238	b
-0.451	-1.113	0.129	b
0.612	0.844	0.250	b
0.784	0.937	-0.084	b
1.124	0.249	0.218	b
0.123	0.827	0.184	b
0.197	0.926	0.048	b
-1.225	0.182	0.007	b
-0.609	-0.458	-0.032	b
-0.899	0.274	0.238	b
-0.949	0.781	0.112	b
-0.449	-0.624	0.087	b
-0.770	0.716	0.246	b
0.854	-0.135	-0.202	b
0.594	0.906	-0.219	b
0.813	0.534	-0.237	b
-0.364	-0.807	0.216	b
-1.162	-0.081	-0.210	b
0.798	0.277	-0.181	b
-0.734	-0.491	0.213	b
-0.728	-0.232	0.036	b
-0.799	0.016	-0.124	b
-0.037	0.761	-0.124	b
-0.955	-0.702	-0.198	b
-0.455	0.837	0.243	b
0.872	-0.460	0.259	b
-0.935	0.767	-0.124	b
-0.586	-0.504	0.074	b
0.621	0.779	0.257	b
-0.575	-1.026	-0.183	b
0.801	0.619	0.260	b
-0.064	-0.853	-0.209	b
0.738	-0.835	-0.228	b
0.570	-0.589	0.190	b
1.044	0.085	-0.223	b
0.875	-0.615	0.237	b
-0.208	-0.975	-0.257	b
0.414	0.613	0.027	b
-0.894	-0.404	-0.258	b
-0.626	0.988	0.172	b
-0.012	0.912	0.242	b
0.205	-0.744	-0.114	b
0.312	-0.738	0.147	b
0.719	0.649	0.261	b
-0.275	1.186	-0.109	b
1.222	-0.218	0.025	b
1.216	-0.253	0.033	b
-0.984	-0.077	0.231	b
0.310	1.170	0.151	b
0.483	0.692	0.205	b
-0.731	0.149	-0.023	b
-0.343	1.080	0.219	b
1.094	0.221	-0.204	b
-1.055	-0.538	-0.186	b
0.993	-0.551	0.218	b
0.500	0.744	-0.222	b
-0.795	-0.531	-0.259	b
-0.255	-0.979	-0.256	b
-0.881	0.875	0.090	b
0.843	-0.684	0.236	b
0.792	0.000	0.141	b
0.851	0.099	0.218	b
-0.906	-0.041	0.221	b
0.832	-0.041	-0.170	b
0.928	0.329	0.263	b
0.624	0.956	0.209	b
-0.401	0.904	-0.251	b
-0.921	0.237	0.240	b
0.232	0.876	0.243	b
-1.239	-0.033	-0.104	b
0.811	-0.958	-0.005	b
0.363	-0.915	-0.250	b
-0.758	0.149	0.096	b
1.190	-0.324	-0.070	b
-1.147	0.334	0.154	b
-0.816	-0.150	0.172	b
0.385	-0.696	-0.137	b
0.657	-0.888	-0.224	b
-0.358	0.840	-0.242	b
0.215	0.801	0.192	b
-0.539	-0.626	-0.177	b
0.931	0.432	0.259	b
0.450	-0.816	0.245	b
-1.056	0.653	0.011	b
-0.850	-0.158	-0.220	b
1.142	0.416	0.147	b
0.545	-0.514	-0.013	b
0.864	0.694	0.238	b
0.085	-1.084	0.226	b
-0.304	-0.740	-0.145	b
-0.841	0.155	0.194	b
1.247	0.055	0.003	b
0.140	-0.840	0.209	b
-0.441	-0.998	0.221	b
1.069	-0.465	0.204	b
-1.016	0.628	0.157	b
0.584	-0.491	-0.098	b
-0.156	-0.816	-0.187	b
-0.165	-0.829	0.189	b
-0.078	0.985	0.255	b
0.684	0.496	0.210	b
-0.849	-0.649	0.225	b
-0.618	-0.448	0.078	b
-0.025	0.920	0.243	b
0.043	0.872	0.215	b
-0.473	-0.600	0.081	b
0.031	-0.942	-0.249	b
1.027	0.211	0.259	b
0.626	-0.412	0.015	b
0.866	-0.078	0.237	b
0.437	0.963	0.246	b
-1.003	0.332	0.235	b
-0.033	0.818	0.179	b
-1.015	-0.467	-0.235	b
-0.125	1.006	0.254	b
-0.616	0.443	-0.070	b
-0.404	0.723	0.163	b
-0.743	0.269	0.120	b
0.920	-0.516	-0.235	b
-0.184	0.852	-0.218	b
0.384	-1.059	0.218	b
0.553	0.521	-0.079	b
-1.219	0.016	0.092	b
0.417	-0.826	-0.233	b
-1.099	0.545	0.106	b
-1.041	-0.347	-0.242	b
0.819	0.720	0.245	b
-0.061	0.766	-0.115	b
-0.275	-0.736	0.100	b
0.585	0.327	-0.072	b
0.460	-1.106	-0.167	b
-0.991	0.564	0.205	b
-0.178	-1.100	-0.224	b
0.129	-1.183	-0.169	b
-0.584	-0.532	0.128	b
0.716	0.296	-0.102	b
-0.999	-0.393	0.217	b
0.758	0.122	-0.047	b
-0.586	-0.574	0.157	b
0.034	-1.037	0.241	b
0.353	0.911	-0.236	b
0.586	0.489	0.088	b
0.855	0.492	0.262	b
-0.342	-0.948	0.238	b
0.981	-0.206	-0.236	b
-0.823	0.936	0.040	b
-0.362	0.674	0.052	b
-0.620	-0.495	0.119	b
-1.017	-0.281	-0.254	b
0.513	-0.764	0.241	b
0.176	0.734	-0.001	b
0.948	0.085	0.268	b
0.613	0.439	0.051	b
-0.325	1.194	0.077	b
0.283	-0.715	-0.045	b
-0.575	-0.507	0.054	b
0.327	-1.209	0.002	b
0.667	-0.362	0.033	b
-0.836	-0.916	-0.010	b
-0.102	0.737	-0.005	b
-0.588	-0.531	-0.135	b
-0.966	0.637	-0.193	b
-0.873	-0.258	0.222	b
0.882	-0.024	0.244	b
0.894	-0.844	0.098	b
-0.776	-0.833	-0.219	b
0.762	0.008	0.061	b
-0.922	-0.817	0.073	b
0.368	0.788	0.227	b
0.458	-0.666	0.174	b
-0.740	0.076	-0.020	b
-0.914	0.828	0.116	b
-0.735	0.142	0.058	b
0.032	-1.033	0.240	b
1.142	-0.079	-0.191	b
-0.520	-0.915	0.232	b
0.331	-0.752	0.183	b
-0.916	-0.301	0.231	b
0.845	-0.255	-0.210	b
0.292	-0.725	0.108	b
-0.124	-0.776	0.116	b
0.871	-0.779	0.189	b
-0.836	0.820	-0.184	b
-0.473	-0.707	-0.206	b
0.785	-0.424	0.239	b
-1.243	-0.019	-0.002	b
-1.019	-0.645	0.126	b
-0.209	-0.727	0.011	b
0.455	-0.666	-0.152	b
0.587	0.497	0.102	b
-1.013	0.710	-0.038	b
0.787	0.759	0.242	b
-0.511	0.574	-0.109	b
0.732	0.197	0.056	b
-0.738	-0.200	-0.082	b
-0.377	0.824	0.225	b
-0.425	0.828	0.234	b
0.649	0.551	-0.195	b
0.739	0.329	-0.152	b
0.234	-1.008	0.246	b
-0.571	-0.737	-0.247	b
-1.224	-0.227	0.035	b
0.030	-1.239	0.016	b
0.403	1.068	-0.194	b
0.053	1.208	0.134	b
1.195	-0.054	-0.142	b
-0.119	1.219	-0.069	b
-0.905	-0.815	0.104	b
0.145	-0.763	0.112	b
-0.803	-0.005	0.146	b
0.763	-0.038	-0.068	b
-0.564	-0.551	-0.111	b
0.291	-1.172	-0.159	b
-0.838	0.155	0.192	b
-0.819	-0.925	0.027	b
-0.676	0.376	0.096	b
-0.793	0.205	-0.180	b
-0.250	0.881	-0.237	b
-0.223	-0.774	-0.162	b
-0.198	-0.738	0.062	b
0.953	0.544	0.244	b
-0.498	1.053	0.179	b
-0.606	-0.736	-0.251	b
-0.584	-0.652	-0.219	b
-1.162	-0.391	0.093	b
0.245	-0.772	0.160	b
0.498	-0.882	-0.247	b
-0.019	-1.132	-0.212	b
-0.773	-0.535	0.232	b
-0.861	-0.231	-0.237	b
-0.765	0.335	-0.195	b
-0.605	0.642	0.215	b
1.172	-0.054	0.165	b
0.775	-0.596	-0.244	b
-0.188	-0.735	-0.022	b
-0.314	-1.185	-0.112	b
-0.044	1.002	-0.240	b
-0.748	-0.150	-0.072	b
-0.740	-0.389	0.173	b
0.816	-0.591	0.248	b
-0.947	-0.664	-0.216	b
-0.846	0.352	0.230	b
-0.956	0.483	-0.247	b
0.684	0.387	0.142	b
-0.535	-1.005	-0.211	b
-0.923	0.073	0.228	b
0.085	-1.020	-0.252	b
1.009	-0.127	-0.231	b
0.944	-0.380	0.264	b
0.306	-0.995	0.247	b
0.743	-0.532	0.247	b
0.573	0.502	0.077	b
-0.113	-0.750	0.053	b
1.178	0.238	-0.143	b
-0.867	0.686	-0.224	b
0.717	-0.872	0.222	b
0.011	0.871	0.221	b
1.167	0.323	-0.124	b
0.854	0.462	0.263	b
0.658	0.924	0.216	b
1.157	0.168	0.208	b
-0.138	-0.783	-0.142	b
0.057	-0.744	-0.011	b
1.053	-0.184	-0.225	b
1.183	-0.175	-0.143	b
-0.896	-0.088	-0.248	b
0.646	-0.498	0.188	b
-1.233	-0.030	-0.112	b
-0.198	0.860	0.224	b
0.478	-0.741	0.230	b
0.567	-0.498	-0.077	b
-0.855	-0.731	0.203	b
0.362	-0.673	-0.043	b
0.564	-0.507	0.075	b
-0.181	0.750	-0.097	b
-0.642	1.017	-0.148	b
-0.616	-0.574	-0.194	b
-1.145	0.049	-0.216	b
0.567	0.961	0.223	b
0.908	-0.050	0.257	b
0.738	0.980	-0.064	b
-0.698	-0.973	-0.163	b
0.613	-0.932	-0.212	b
1.235	-0.044	-0.047	b
0.795	0.923	0.127	b
0.649	0.382	0.071	b
1.029	0.068	-0.226	b
0.244	-0.862	0.230	b
-1.021	-0.358	-0.247	b
1.183	0.340	-0.082	b
-0.844	-0.861	-0.157	b
-1.241	-0.141	-0.004	b
0.665	-0.916	0.219	b
0.631	-0.990	-0.171	b
-0.980	0.491	0.225	b
-0.285	-0.756	-0.150	b
-0.770	0.744	0.243	b
0.188	-0.819	0.194	b
-0.680	0.323	0.004	b
-0.812	-0.768	0.208	b
0.168	0.819	0.193	b
-0.213	1.127	0.211	b
0.285	-0.729	0.108	b
0.854	-0.570	-0.245	b
-0.382	0.662	-0.056	b
1.010	0.727	-0.018	b
0.640	-0.677	0.243	b
0.606	-0.924	0.231	b
-0.648	0.424	-0.115	b
0.321	-0.710	0.106	b
-1.126	0.305	-0.203	b
0.798	0.298	-0.194	b
-0.742	-0.933	0.142	b
-0.839	-0.747	-0.230	b
0.568	0.692	0.237	b
-0.280	-0.823	-0.223	b
-0.084	-0.747	0.024	b
0.479	-0.828	0.231	b
0.810	0.432	0.253	b
1.139	0.021	-0.193	b
0.630	0.523	0.179	b
0.671	0.445	-0.144	b
0.516	-0.990	0.225	b
0.773	0.059	0.087	b
-0.335	-1.054	-0.228	b
-0.835	0.852	0.176	b
-0.442	1.055	0.203	b
-1.243	-0.010	-0.002	b
0.043	0.947	0.252	b
-0.760	-0.747	-0.247	b
-0.723	-0.625	0.236	b
-0.907	-0.824	-0.125	b
0.512	-1.097	0.135	b
0.567	-1.006	0.201	b
-0.633	0.883	0.228	b
-0.831	0.435	0.236	b
-1.073	-0.420	0.179	b
0.255	-0.715	0.022	b
-0.298	1.168	0.023	b
1.230	-0.061	-0.064	b
0.645	-0.464	0.152	b
-0.505	0.563	-0.066	b
-0.763	0.385	-0.213	b
-0.800	-0.629	-0.263	b
-1.194	0.161	0.121	b
0.141	-1.053	0.236	b
0.804	0.852	-0.169	b
-0.012	-0.737	0.057	b
0.136	1.129	-0.202	b
-0.259	-0.726	0.072	b
-0.895	0.866	-0.023	b
-0.325	0.986	0.249	b
-0.821	-0.262	-0.218	b
-0.754	-0.068	-0.056	b
-0.007	-1.233	0.020	b
0.844	0.844	0.175	b
-0.543	1.102	-0.056	b
-0.243	-0.869	0.223	b
0.433	1.159	-0.031	b
0.793	0.941	-0.054	b
0.268	-1.224	-0.013	b
0.171	1.190	0.149	b
0.735	0.173	0.038	b
0.956	-0.405	-0.236	b
1.186	-0.069	-0.153	b
0.913	0.497	0.257	b
0.050	0.811	0.168	b
0.068	1.025	-0.242	b
1.244	-0.013	0.056	b
-0.267	0.718	0.067	b
0.748	0.474	0.238	b
-1.204	-0.241	0.087	b
0.900	-0.046	-0.218	b
0.527	-1.076	-0.153	b
0.712	0.413	0.189	b
0.699	-1.039	-0.027	b
1.132	-0.210	-0.191	b
-0.333	-0.676	0.045	b
0.171	-0.868	0.220	b
-0.114	0.790	-0.168	b
-0.312	-0.793	0.193	b
0.054	1.188	0.166	b
0.726	0.229	-0.035	b
-0.535	-0.553	-0.067	b
-0.585	-0.535	0.113	b
-0.227	-0.932	0.237	b
-0.740	-0.160	-0.058	b
-0.782	-0.198	0.149	b
-0.380	1.123	0.181	b
-0.821	-0.528	0.233	b
-0.832	0.191	0.192	b
0.011	-1.221	0.088	b
-0.724	0.420	-0.202	b
1.030	0.315	-0.213	b
-0.108	-1.130	0.202	b
0.440	-0.619	-0.055	b
-1.096	0.580	0.033	b
-0.813	0.067	-0.181	b
-0.511	0.790	0.240	b
-0.713	-0.273	-0.090	b
0.831	0.688	0.250	b
0.895	-0.842	-0.132	b
0.283	-1.087	0.220	b
-1.117	-0.538	-0.079	b
1.161	-0.334	0.164	b
1.224	0.201	0.119	b
0.187	-0.735	-0.079	b
-0.004	1.200	0.151	b
-1.020	0.560	0.189	b
0.256	-1.063	-0.238	b
-0.956	0.780	0.097	b
-0.292	0.803	-0.212	b
-1.240	-0.198	-0.031	b
0.807	0.069	-0.144	b
0.194	-0.780	0.155	b
-0.691	-0.370	-0.135	b
0.617	0.652	0.238	b
0.419	0.612	0.011	b
-0.951	0.181	-0.266	b
-0.577	-0.695	-0.236	b
-0.323	0.848	0.231	b
-0.967	0.696	-0.154	b
0.589	-0.582	0.203	b
-0.544	-0.607	0.163	b
0.684	0.514	0.214	b
0.598	-0.511	-0.144	b
-0.197	-1.215	-0.090	b
0.257	-0.916	0.247	b
0.823	-0.725	0.234	b
1.103	-0.086	0.239	b
0.689	-0.315	-0.055	b
0.579	1.042	0.168	b
-1.175	0.010	-0.196	b
0.555	-0.505	0.026	b
-0.528	-0.831	0.240	b
-0.075	-0.813	0.168	b
0.004	-0.752	0.029	b
0.770	0.047	0.089	b
0.045	0.992	0.256	b
-0.824	0.298	0.206	b
1.096	0.357	0.211	b
0.459	0.799	0.249	b
-0.689	-0.525	0.194	b
-0.650	0.409	-0.097	b
0.684	0.327	-0.074	b
-0.098	0.905	0.238	b
1.225	-0.011	0.132	b
0.720	-0.306	-0.117	b
-0.823	0.766	0.224	b
-0.760	0.324	-0.186	b
0.261	-0.953	0.250	b
-0.052	0.874	-0.217	b
0.988	0.369	-0.220	b
-0.940	0.809	-0.045	b
0.058	0.958	0.255	b
-0.071	-1.197	-0.155	b
0.117	-0.787	0.140	b
0.367	-0.670	0.069	b
-0.790	-0.834	0.195	b
-1.081	-0.579	0.070	b
0.006	-1.161	0.179	b
1.021	0.598	0.152	b
1.089	-0.135	-0.216	b
-0.144	0.978	0.255	b
1.115	-0.323	0.208	b
-0.620	-0.463	-0.109	b
-1.132	0.482	0.084	b
0.800	0.132	-0.155	b
0.940	0.059	0.267	b
0.079	1.079	-0.227	b
0.218	0.723	0.046	b
-0.720	-0.903	-0.204	b
-0.550	0.658	-0.220	b
-1.188	-0.224	0.128	b
0.777	0.302	-0.180	b
-0.424	-1.046	-0.216	b
-0.740	-0.413	-0.207	b
0.987	-0.243	-0.236	b
-0.835	-0.008	-0.201	b
0.557	1.102	-0.043	b
1.221	0.115	-0.095	b
-0.285	0.720	0.090	b
0.157	-0.906	0.235	b
1.127	0.503	-0.026	b
-0.776	0.213	-0.160	b
-0.079	0.938	-0.238	b
0.300	-1.214	0.026	b
-1.210	-0.305	-0.066	b
0.674	-0.441	0.175	b
-0.512	1.053	0.176	b
0.545	-0.550	0.128	b
-1.203	-0.283	-0.101	b
0.673	-0.774	0.251	b
0.836	0.197	0.216	b
-0.029	0.845	0.202	b
0.820	-0.443	0.253	b
0.899	0.077	-0.216	b
0.645	-1.075	-0.031	b
0.396	0.715	-0.166	b
0.738	-0.146	0.044	b
0.495	0.887	0.254	b
0.381	1.184	0.082	b
-0.652	0.943	0.194	b

